Autonomous Reflectance Transformation Imaging by a Team of Unmanned Aerial Vehicles

A Reflectance Transformation Imaging technique (RTI) realized by multi-rotor Unmanned Aerial Vehicles (UAVs) with a focus on deployment in difficult to access buildings is presented in this letter. RTI is a computational photographic method that captures a surface shape and color of a subject and enables its interactive re-lighting from any direction in a software viewer, revealing details that are not visible with the naked eye. The input of RTI is a set of images captured by a static camera, each one under illumination from a different known direction. We present an innovative approach applying two multi-rotor UAVs to perform this scanning procedure in locations that are hardly accessible or even inaccessible for people. The proposed system is designed for its safe deployment within real-world scenarios in historical buildings with priceless historical value.

==> data/normal_maps_comparison.txt <==
stddev avg_rad rmse_rad avg_deg rmse_deg
0.0 0.017578580378634207 0.04023939872607772 1.007689321068203 2.3067171244248375
0.1 0.01985286260375515 0.0420058416062289 1.1380621874764099 2.4079781812487906
0.2 0.021444092699441947 0.043320471573485175 1.229279199331067 2.483339134785774
0.3 0.02548875373005143 0.047321560783975994 1.4611387488564513 2.712700936661044
0.4 0.03260864139067908 0.055865515257838914 1.869285175261858 3.2024817663729315
0.5 0.038447334648592305 0.06474813332808407 2.203987336543508 3.711676432820106
0.6 0.047730883434386265 0.07598902769671015 2.7361652924170468 4.356058912550263
0.7 0.061466901324557045 0.09246961704070292 3.5235803307070914 5.300806072396982
0.8 0.07653339469612067 0.11294650900138213 4.3872646641088275 6.474640643391331
0.9 0.09034653524817757 0.13122723021036656 5.179100746710816 7.522580075753496
1.0 0.08824664910894692 0.1278471972099584 5.058725108156192 7.328820222226915


==> data/quantiles_fib_lkh.txt <==
quantile quantile_percentage quantile_ratio 
0 -0.168735827907 0.831264172093
5 0.015971140349 1.01597114035
10 0.03385890212 1.03385890212
15 0.0468926886977 1.0468926887
20 0.0558720499073 1.05587204991
25 0.0638152651208 1.06381526512
30 0.071992542817 1.07199254282
35 0.0790517936273 1.07905179363
40 0.0856224731776 1.08562247318
45 0.0923279635467 1.09232796355
50 0.0992113989866 1.09921139899
55 0.105743575723 1.10574357572
60 0.112817468961 1.11281746896
65 0.120599841802 1.1205998418
70 0.128878704171 1.12887870417
75 0.139292471133 1.13929247113
80 0.152064647221 1.15206464722
85 0.168815637905 1.16881563791
90 0.192387980883 1.19238798088
95 0.234138808004 1.234138808
100 0.650391972068 1.65039197207


==> data/quantiles_fib_mine.txt <==
quantile quantile_percentage quantile_ratio 
0 -0.168736379684 0.831263620316
5 0.107900593126 1.10790059313
10 0.159442847696 1.1594428477
15 0.195269902166 1.19526990217
20 0.222738079367 1.22273807937
25 0.24734182825 1.24734182825
30 0.268575256998 1.268575257
35 0.287767500732 1.28776750073
40 0.307713186168 1.30771318617
45 0.325994567439 1.32599456744
50 0.343865246285 1.34386524628
55 0.363032600481 1.36303260048
60 0.381809360685 1.38180936068
65 0.403775165975 1.40377516598
70 0.4264050916 1.4264050916
75 0.451327349586 1.45132734959
80 0.478812108433 1.47881210843
85 0.512048431775 1.51204843177
90 0.558714138794 1.55871413879
95 0.62452551629 1.62452551629
100 1.07067652933 2.07067652933


==> data/rti_experiment_trajectory_follower.txt <==
x y z yaw time
13.1660291594 19.8909677278 0.193851171373 0.0391742066305 0.0 
13.1447707259 19.904779148 0.190340667484 0.0281279222926 0.782818 
13.116007064 19.9181817318 0.191195648002 0.0176743361201 1.646613 
13.0873630967 19.9342152069 0.212508258607 0.0151128928265 2.119762 
13.0610288168 19.9127698744 0.315700961171 0.0149169509323 2.496731 
13.0404057412 19.8859047546 0.48551343554 0.0157277959425 2.874527 
13.0243172355 19.8547560928 0.713873865879 0.015201901571 3.257422 
13.006666597 19.8193222272 0.900565742808 0.0146613406964 3.639894 
12.9968260646 19.8080150191 1.03462771136 0.0149590227931 4.024832 
12.9939594754 19.8109496409 1.05167307128 0.0157311769197 4.395315 
12.9945608213 19.8121561279 1.06504386706 0.0159813162587 4.767578 
12.9961495201 19.811716159 1.06422301073 0.0155035435969 5.161062 
13.0233784172 19.7928350695 1.08519907137 0.00279750439061 5.557159 
13.2367706918 19.5861763291 1.2367819393 -0.0970644396167 5.949493 
13.7339348554 19.0923522343 1.54956887912 -0.242735959827 6.351925 
14.359631956 18.4674832438 1.80171547329 -0.36194109175 6.736193 
14.8772276886 17.9677034515 1.92885028845 -0.460826046207 7.123943 
15.414743275 17.5545520745 1.98331068054 -0.529519069087 7.522981 
16.0029339329 17.277145247 2.01528739953 -0.561241338126 7.922216 
16.5126064793 17.1972196853 2.04938736777 -0.576339844274 8.32692 
16.9254468594 17.2922497239 2.06178203529 -0.595739821132 8.764372 
17.3300126891 17.4763318754 2.06004991565 -0.601249927598 9.218625 
17.660106903 17.6373152297 2.07452149669 -0.604698078089 9.625557 
17.7489081076 17.6726304767 2.11757661596 -0.602306473611 10.039921 
17.6846592736 17.5466582719 2.2413779517 -0.5998688856 10.452179 
17.7687827619 17.5195863136 2.36763702458 -0.603597809826 10.863885 
18.0860551427 17.6704442062 2.3595706532 -0.603814423048 11.328171 
18.5088328808 17.8321047401 2.27720464695 -0.599906247552 11.944435 
18.767785807 17.8395401977 2.32972975729 -0.603667039546 12.436865 
18.9225058585 17.8784739929 2.57488572702 -0.601543625844 12.883032 
19.1998544087 18.0845110766 2.82581014861 -0.604209792103 13.352446 
19.631582656 18.3056645443 2.98568726031 -0.60332057831 13.792852 
20.1797424051 18.4554762004 3.12438702999 -0.603782520022 14.205336 
20.6245457534 18.5319630175 3.28267307219 -0.604376505718 14.622445 
20.952544157 18.5768531759 3.43251848809 -0.602377047327 15.049405 
21.2331697269 18.5935868301 3.56240865601 -0.601979327275 15.453219 
21.5048075214 18.5950313572 3.68201407124 -0.601789367102 15.867331 
21.741057839 18.6038337267 3.79855185584 -0.600614713405 16.291923 
21.896478613 18.5885045388 3.90558411063 -0.59978559695 16.705968 
22.0758911559 18.5892181065 4.01865891762 -0.600330852357 17.104873 
22.2143543302 18.5741874095 4.1284878148 -0.599586667391 17.530619 
22.3756250648 18.5575108889 4.23630096491 -0.598230258027 17.936289 
22.5481902643 18.5253486794 4.34139570646 -0.598004594428 18.346409 
22.739482396 18.4867187518 4.45106046362 -0.597617633188 18.773938 
22.9564589782 18.4616751436 4.56585717081 -0.596770684618 19.192342 
23.1637315519 18.4342712176 4.67004547002 -0.596031294559 19.599582 
23.3527312005 18.4104372618 4.77843811933 -0.595795184423 20.024549 
23.549428354 18.3927728247 4.9050896498 -0.595437754414 20.443474 
23.7123143003 18.376241823 5.03012841634 -0.595693971496 20.854462 
23.8842228237 18.3637209598 5.17395161543 -0.594530475491 21.28996 
24.0933712068 18.3599283331 5.33105567233 -0.594245122815 21.719997 
24.2896779642 18.3586337711 5.5000049911 -0.594187897958 22.145852 
24.4789574982 18.3518115737 5.67026712268 -0.593039908237 22.564145 
24.6692869501 18.3537677975 5.852812017 -0.593074052602 22.983519 
24.8189310648 18.3522051516 6.03381278796 -0.593832582373 23.424563 
25.0610140962 18.3598918657 6.21254647349 -0.593618021568 24.055861 
25.2738184349 18.3628398502 6.40467021992 -0.593100651352 24.553964 
25.4692071633 18.3669548133 6.57991649806 -0.592460431073 25.047057 
25.622057848 18.3754680115 6.73968694451 -0.592841209945 25.56211 
25.7940273535 18.3923317321 6.8792780333 -0.592216312049 26.054612 
25.9353320152 18.404636285 7.04913971167 -0.591766020735 26.504384 
26.1009774978 18.4082464964 7.2822657486 -0.592716277889 26.961073 
26.220896494 18.4180560489 7.54600646589 -0.592155871443 27.421921 
26.3097149766 18.4215306445 7.72793774027 -0.591773479368 27.858281 
26.3527620411 18.4178281699 7.8933851294 -0.591676101809 28.320082 
26.3771272594 18.4185284814 8.10523083131 -0.592029668703 28.768458 
26.3849376031 18.4397707961 8.35116083835 -0.590485750972 29.223365 
26.450248726 18.441824527 8.59903622906 -0.591869515207 29.641957 
26.6617154221 18.4386350305 8.96671134678 -0.591417923472 30.060334 
26.88937272 18.4397083266 9.30510456856 -0.594284446376 30.461337 
26.9190221062 18.4784433823 9.56537402327 -0.59315402861 30.919984 
26.7268759056 18.5118607065 9.7571884239 -0.58951055927 31.363241 
26.5306684516 18.4566738385 9.99196675512 -0.592639325469 31.794852 
26.4056053819 18.4057954239 10.2405315066 -0.597842169165 32.246799 
26.3106344955 18.4026484627 10.4139295348 -0.620216951469 32.714076 
26.2941387221 18.3812139436 10.6062409779 -0.666521068936 33.165787 
26.3340153728 18.3612629521 10.8568189132 -0.742587955007 33.608379 
26.3895159725 18.3572527788 11.0899556391 -0.809651113972 34.047097 
26.4768391601 18.346981125 11.2851182928 -0.869803603145 34.48242 
26.6052401568 18.3354855256 11.5386850181 -0.90058608973 34.905851 
26.5621143557 18.3299729533 11.7281644486 -0.91234379032 35.332457 
26.318053098 18.336504029 11.7540150119 -0.907891230366 35.962131 
26.0933804112 18.3422771904 11.6103817222 -0.895262769842 36.521177 
25.9737462944 18.3751695835 11.425816314 -0.880335445446 37.088588 
26.0035089644 18.417253281 11.4180829576 -0.85635422984 37.690031 
26.0244030717 18.4852004976 11.5650229386 -0.788912483888 38.259357 
25.9482287573 18.7047812662 11.7207074852 -0.664375464419 38.747864 
25.9143297355 19.0709211752 11.7991234933 -0.584825382661 39.21502 
25.9264217466 19.3680480488 11.8847390674 -0.562686238872 39.707673 
26.0048993574 19.6121971582 11.9826034568 -0.575135610134 40.19539 
26.0927749521 19.888257318 12.0634807379 -0.592515955324 40.738132 
26.1676305135 20.0847784977 12.1599328287 -0.608415169811 41.218135 
26.2086342151 20.2591754335 12.2288604169 -0.701203690115 41.652812 
26.2479388965 20.3855676965 12.2553176369 -0.833139263173 42.05248 
26.2825511682 20.4715310727 12.269260122 -0.934005073643 42.45689 
26.3088934729 20.5206927772 12.2857277321 -1.02317644109 42.860294 
26.3166079886 20.5423626476 12.2869649845 -1.08855201451 43.27673 
26.3206836329 20.5596151503 12.2891632844 -1.12575086886 43.71245 
26.3401820821 20.5489165751 12.2977879036 -1.14930355992 44.17415 
26.4163711528 20.4220897224 12.4355485298 -1.17034656539 44.601509 
26.536490181 20.1647352547 12.7336984467 -1.19164905736 45.027454 
26.5941674736 19.9280186424 13.0289247458 -1.19815227999 45.488989 
26.6264602551 19.782763365 13.2584996679 -1.20154452651 45.938685 
26.6503139378 19.6703813535 13.4630187747 -1.19486654392 46.350021 
26.605355763 19.639250594 13.7094879549 -1.17661512165 46.783706 
26.4756896593 19.7772694123 13.8458706641 -1.14259909242 47.200828 
26.3756170167 19.9506943133 13.8793719658 -1.12406360572 47.626983 
26.3217847406 20.0475079228 13.8819020326 -1.11853769264 48.217624 
26.2971854903 20.0833869886 13.9028652386 -1.11957434951 48.731498 
26.2879303449 20.110145812 13.9000148564 -1.12414052655 49.251984 
26.3366873874 20.0476683983 13.9348205619 -1.1429278585 49.756588 
26.410893585 19.8681213721 14.1110339497 -1.16020028215 50.262003 
26.486962624 19.7059012302 14.32600316 -1.17311597874 50.689574 
26.5954594142 19.5074942399 14.5567659056 -1.18080634155 51.083158 
26.6912897051 19.2840158059 14.845068232 -1.18514921789 51.504732 
26.7456021614 19.1487702442 15.0838181818 -1.18307892605 51.940295 
26.7101844333 19.1803522422 15.2361146138 -1.1616657972 52.373772 
26.6563666217 19.2833536517 15.3068656496 -1.13333924602 52.815231 
26.6151446528 19.3168954072 15.3400216808 -1.1117259892 53.25893 
26.5547895957 19.3077718173 15.3810967782 -1.0949025659 53.692289 
26.5280607643 19.3522182777 15.4036549925 -1.09040854612 54.130089 
26.5093376363 19.4126190018 15.4497474786 -1.08893708403 54.571709 
26.5559411234 19.413299423 15.4665333704 -1.11306555368 54.996719 
26.6923460945 19.2580697425 15.602600004 -1.14758950094 55.40044 
26.8224668365 19.0087702974 15.8062241768 -1.17439101164 55.821444 
26.9106220759 18.8065674149 15.9724000814 -1.18424249724 56.241634 
26.9516772981 18.6456432955 16.1213395422 -1.1824195535 56.638151 
26.9553792777 18.5188677226 16.2940260762 -1.17300239155 57.052359 
26.9781988755 18.5217767784 16.411731703 -1.16682634287 57.465803 
26.9806300541 18.5690056417 16.4614204378 -1.15069034833 57.863321 
26.987461702 18.5926964899 16.4826207616 -1.14365638427 58.273593 
26.9873524608 18.6203930138 16.4924372259 -1.14161451756 58.675721 
26.9836145302 18.6418774802 16.4878839812 -1.14156588434 59.084703 
26.9726088431 18.647702714 16.486780981 -1.13805041553 59.513991 
26.8685766906 18.5679018864 16.4644643146 -1.10852202283 60.021852 
26.6647055307 18.4168966004 16.492095114 -1.06434437174 60.649267 
26.4865767002 18.2912452245 16.4910366045 -1.01074946153 61.118077 
26.2830689899 18.122440442 16.5009196529 -0.943849062776 61.56861 
26.0629494983 17.9451747105 16.4972345279 -0.884278090924 62.026363 
25.8826545805 17.7765924897 16.4947417541 -0.831608100466 62.456807 
25.7661440942 17.6988169285 16.5071809522 -0.788665234564 62.859528 
25.6968437131 17.6614658785 16.503002975 -0.750439762761 63.255091 
25.6486085831 17.6329649984 16.5013872409 -0.720505097623 63.664734 
25.6261820073 17.6178133517 16.4908264661 -0.701007149179 64.068601 
25.6069872657 17.6111403887 16.4931197695 -0.688730570893 64.464373 
25.5771562017 17.5715611477 16.476372537 -0.676611007787 64.887201 
25.5079561622 17.4250667862 16.481437903 -0.660263695471 65.283038 
25.4335681426 17.2626048275 16.4962565227 -0.635648444441 65.677296 
25.3520671114 17.1019765275 16.4904319871 -0.599117466814 66.087101 
25.2790338517 16.8910029623 16.4893828685 -0.560044693769 66.503042 
25.2009728007 16.6750269734 16.505608577 -0.51720162625 66.906438 
25.1213147712 16.4641050951 16.5054070262 -0.461723097087 67.308318 
25.0740438051 16.3164408653 16.5070896603 -0.393141682931 67.706621 
25.0606244261 16.2936404461 16.5023383183 -0.337437957983 68.098036 
25.0539978346 16.2803720079 16.5009292021 -0.291628792537 68.507554 
25.0529557042 16.271745119 16.5195216158 -0.264119548107 68.907495 
25.0532849687 16.2633543889 16.5096086505 -0.255023900739 69.311581 
25.0666486709 16.2027966581 16.4982664135 -0.252963338759 69.726038 
25.0583672793 16.0129930386 16.5198152352 -0.250111364969 70.131464 
25.0546551108 15.7726689923 16.5358669392 -0.236284697281 70.531129 
25.0451513919 15.5484069369 16.5367997925 -0.204057328864 70.940495 
25.0397184405 15.306654635 16.5369452592 -0.149453380611 71.351764 
25.0384183954 15.0535585639 16.5410549764 -0.09197144424 71.745963 
25.0353712145 14.8556619456 16.533056653 -0.0243814911053 72.248024 
25.0152258491 14.7485743627 16.539951914 0.0401850898069 72.751168 
25.008355471 14.684845723 16.5408668523 0.104781768218 73.21673 
25.001205972 14.6421183699 16.5252728304 0.152901661569 73.656158 
24.9903672382 14.6161173066 16.5295108092 0.188041246963 74.113588 
25.0060414286 14.5679000115 16.5159044382 0.211891768491 74.564752 
25.0584679981 14.4217492056 16.5237879106 0.227151929856 74.981629 
25.1213575946 14.2422069497 16.5315167002 0.247567010335 75.377157 
25.2040752276 14.0713429177 16.5113162436 0.282908166441 75.796485 
25.3037793699 13.8676869386 16.5191722464 0.33276910773 76.203674 
25.4128515214 13.6805443277 16.5213069524 0.394012735692 76.621573 
25.5325270433 13.4843180132 16.516615195 0.461075258496 77.032469 
25.5819619824 13.3505993148 16.5198886832 0.514764123841 77.419133 
25.6055832858 13.2966404822 16.5274928454 0.566457311597 77.812204 
25.6343402036 13.26733235 16.520578363 0.608506345836 78.231193 
25.6575971901 13.2524823389 16.5139982171 0.636404187997 78.627102 
25.668668243 13.2444414607 16.5127277601 0.649825543022 79.04139 
25.693303795 13.2183226677 16.502606992 0.666241022483 79.474825 
25.8184277702 13.1107574263 16.5158690269 0.695082954235 79.908867 
25.9683317296 12.9909557653 16.5198893237 0.724065246455 80.330689 
26.0767451455 12.8646818757 16.5025903685 0.764428155677 80.758114 
26.2248919831 12.7047258225 16.4980609389 0.833648038501 81.18903 
26.3992514128 12.5589765253 16.4863082392 0.894281507508 81.616396 
26.5343820072 12.3843419458 16.4542197066 0.945333190907 82.023767 
26.676245741 12.274330881 16.4488485777 1.00579633236 82.430946 
26.7807085437 12.2447390566 16.4728731274 1.06308146168 82.829641 
26.8301584208 12.2251772787 16.4881568006 1.09585395707 83.240876 
26.8607993986 12.2110813202 16.493202164 1.10979560246 83.640691 
26.8826391961 12.2044779481 16.4989665441 1.11992296416 84.053159 
26.8617101646 12.1599936028 16.4688779676 1.11126945496 84.645188 
26.8092170307 12.0509205524 16.3767215388 1.09774204513 85.153317 
26.7569774248 11.9281247081 16.2501387077 1.08280612796 85.611336 
26.6602922666 11.7202942476 16.0898785131 1.0647945863 86.136572 
26.5947320784 11.5407009286 15.9346430284 1.05586617441 86.653064 
26.5432590664 11.4519785753 15.8351582616 1.05483045866 87.084014 
26.4411570418 11.3603482008 15.706798345 1.05770241597 87.503551 
26.3415027568 11.2612309445 15.5986441362 1.06274124897 87.963875 
26.2704119978 11.1840653711 15.5135298687 1.06572614765 88.414251 
26.2531356674 11.1095110443 15.4332296042 1.08056975621 88.848336 
26.2794064517 11.0333902507 15.3844209372 1.09931856507 89.283109 
26.2835989462 11.0201005399 15.3376950913 1.11188657122 89.717664 
26.2959867543 11.0149665324 15.3144875336 1.12750128296 90.154305 
26.3110452636 11.0184761812 15.306769421 1.1320021481 90.559344 
26.2232985824 11.1245930096 15.3201078413 1.11024129291 90.977455 
26.0462316955 11.2813008428 15.317126645 1.08164728122 91.392283 
25.8786502913 11.430476425 15.3168838736 1.03769809086 91.78629 
25.68411289 11.6144440937 15.3144210699 0.98481615097 92.194541 
25.4931494302 11.7873519436 15.3170311447 0.936758876501 92.597274 
25.3458773678 11.9565693052 15.3004694497 0.893319901079 92.993015 
25.2780129372 12.0715092871 15.2929681454 0.86615708297 93.383633 
25.2511306173 12.1017094714 15.3104928346 0.839984047264 93.784883 
25.2324914064 12.1182217831 15.3129364362 0.819858754414 94.184364 
25.2281407089 12.1310346856 15.3022682615 0.80599355654 94.575437 
25.2304858247 12.1347456083 15.3076607101 0.799000141239 94.977899 
25.2117153953 12.1738774793 15.2984777821 0.78266535463 95.376938 
25.1152641814 12.3154347396 15.2992636787 0.762680638776 95.786802 
24.9947229334 12.4967286608 15.3037300044 0.73836656577 96.194556 
24.8663279088 12.6807875148 15.2941705626 0.703949668999 96.768494 
24.7232358404 12.8906246761 15.28764331 0.667703085615 97.241056 
24.6032232823 13.0951301565 15.2756142737 0.626426684035 97.708449 
24.4978960095 13.2225850212 15.2843262005 0.581547668887 98.163179 
24.4501950973 13.300165121 15.295864788 0.539556309383 98.596168 
24.4136252606 13.3459733914 15.3008217726 0.507084199506 99.010323 
24.3865687741 13.3829216604 15.2985460796 0.484808972233 99.408401 
24.3719024713 13.3869222046 15.3144897841 0.470627521306 99.802992 
24.3615725177 13.4020357803 15.3099475766 0.461660410837 100.206979 
24.3206405289 13.5374420062 15.319037676 0.456255605849 100.615047 
24.2523732099 13.725264073 15.3174267313 0.444594026565 101.019015 
24.1870826446 13.9045112016 15.3188740654 0.421965382148 101.436308 
24.1120248022 14.11565711 15.3263433641 0.389512149971 101.834899 
24.0470323141 14.3588549184 15.3367559808 0.352868624484 102.23031 
23.9912074535 14.5595642591 15.352221514 0.312282866328 102.634845 
23.9507682293 14.6727679393 15.3500476175 0.26361039437 103.034469 
23.9408380378 14.6998273079 15.3783265549 0.216183114856 103.424921 
23.9374974619 14.7256365044 15.3845971701 0.18097271652 103.838592 
23.9310925873 14.7301915185 15.3789016153 0.160332174471 104.250574 
23.9201682837 14.7209582528 15.3833191669 0.149098082022 104.65117 
23.9103451181 14.7284860674 15.3660160058 0.150276326583 105.070197 
23.8962368667 14.8575237758 15.3652637662 0.15336822132 105.466984 
23.8821067193 15.0740039802 15.3633395391 0.149550433938 105.865183 
23.8718025342 15.2772467099 15.3454097478 0.130749596529 106.261032 
23.8699430125 15.5194556774 15.3264870084 0.101795805069 106.67039 
23.8722376147 15.7810922924 15.3192125656 0.0624472080627 107.07459 
23.8684806899 15.9603199872 15.3156045289 0.013553176479 107.478518 
23.868847639 16.0467453598 15.3176128496 -0.0418865758961 107.875024 
23.8812975989 16.0978593609 15.3159511406 -0.0901478022027 108.262788 
23.8897065998 16.1335284653 15.3165555119 -0.125852941298 108.806583 
23.8976236978 16.1405281435 15.3182020057 -0.1453193543 109.280182 
23.9083014742 16.159128727 15.315367673 -0.155712583296 109.735096 
23.959939301 16.2856604506 15.3182843011 -0.162029615617 110.162299 
24.0095985016 16.4775851498 15.3303165187 -0.171366987204 110.608107 
24.0777363259 16.6780589528 15.3316894073 -0.194963987827 111.039824 
24.143318222 16.8806171006 15.322929264 -0.227709396493 111.461766 
24.2328174873 17.1269380766 15.3312113005 -0.270333283365 111.86173 
24.3359896521 17.3572987932 15.3110236014 -0.317335045365 112.268328 
24.3890361572 17.49477355 15.3066819467 -0.366927145652 112.662997 
24.4141506753 17.542310972 15.3336186073 -0.416592565515 113.050229 
24.4317107083 17.5732584921 15.3201394112 -0.455752538376 113.456374 
24.4451589092 17.5989399801 15.3266849609 -0.480150528786 113.86187 
24.4537256425 17.6085357831 15.3332215789 -0.490185401831 114.258394 
24.4675520994 17.6177764654 15.3285303384 -0.499957453833 114.675054 
24.5442758489 17.7143018947 15.320157352 -0.518117568477 115.077834 
24.6431022899 17.876825584 15.3177674916 -0.533962872361 115.474065 
24.7422595278 18.0173192304 15.3080786214 -0.557799991604 115.872337 
24.8813333108 18.2012828986 15.2897751774 -0.596690811297 116.275126 
25.0005565603 18.4318323174 15.2662046475 -0.638389944989 116.673685 
25.1045063506 18.6142110575 15.2324077287 -0.68066376039 117.075318 
25.2137980221 18.6879050742 15.2834020965 -0.734739550515 117.480704 
25.2761918105 18.7220688166 15.3169474402 -0.773875507178 117.882773 
25.3132525325 18.7430382502 15.3301791497 -0.799579563286 118.274757 
25.3298163712 18.7493931704 15.3455991933 -0.810561840694 118.680351 
25.3355297739 18.7542071373 15.3492867418 -0.81363553082 119.08475 
25.2876679621 18.8371372284 15.2867394925 -0.805369293906 119.498579 
25.1802870781 19.0220097639 15.1117875898 -0.797804993187 119.904158 
25.0676214441 19.2205290983 14.8849131105 -0.795026428576 120.311259 
24.9624758646 19.4099329007 14.6918284824 -0.799381668524 120.866846 
24.8755726476 19.5757178646 14.4776807173 -0.808131598872 121.394409 
24.7996100611 19.6628759481 14.2843551799 -0.821021611945 121.851599 
24.7735845838 19.6706379117 14.1064766175 -0.842799485574 122.291438 
24.8384901877 19.6093436392 14.009314979 -0.86437335707 122.734734 
24.8954053096 19.5719565803 13.954207898 -0.877917906163 123.175402 
24.9169566817 19.5640794554 13.9159435087 -0.883064915332 123.569241 
24.9304893067 19.5599694428 13.902909439 -0.887694512019 123.9673 
24.9419518023 19.5501116431 13.8839011691 -0.885307117567 124.374536 
24.8917355344 19.5381505046 13.8819649417 -0.863849052188 124.782677 
24.7783307089 19.420236392 13.8822621497 -0.845387620841 125.180723 
24.6864550467 19.2067138558 13.9030523624 -0.825616435597 125.580924 
24.5674223202 19.0105607639 13.8893431599 -0.795488601848 125.985071 
24.4288022172 18.8210660693 13.9004768603 -0.76256753783 126.373234 
24.3267333806 18.6629261348 13.9045288851 -0.728400403147 126.771409 
24.2495136006 18.5510225573 13.905335364 -0.696489214565 127.166946 
24.2043419571 18.4969237157 13.9059828824 -0.667455357904 127.570962 
24.1843746018 18.4644936915 13.8996694857 -0.646918962339 127.984897 
24.1736224085 18.4519387644 13.9103892036 -0.631395543251 128.377432 
24.1706363819 18.4452718734 13.9124545594 -0.622004734308 128.772477 
24.1758881053 18.4398020868 13.9042848931 -0.614521762382 129.170588 
24.1790747728 18.3859512684 13.9028832873 -0.614128382747 129.566272 
24.1857716373 18.2998431636 13.9049989985 -0.614810809919 129.9683 
24.2028032874 18.2388420323 13.9102428743 -0.611383102308 130.368632 
24.2252310027 18.1735923965 13.8974100838 -0.608434402784 130.76533 
24.2270869874 18.0656511459 13.9249563583 -0.592698095186 131.172626 
24.1673892818 17.7637024756 14.1114739532 -0.57262416218 131.586215 
24.111916492 17.295808506 14.4045955592 -0.556238539861 131.987603 
24.0764716675 16.91984579 14.5683636985 -0.512097071397 132.391039 
24.0220287018 16.727196342 14.6297527274 -0.450867082865 132.900537 
23.9896653995 16.6443971042 14.6714987299 -0.381781564631 133.442736 
23.9647482904 16.5880465409 14.6981935329 -0.326776015779 133.900493 
23.9458251891 16.5170028467 14.6756779355 -0.291830382888 134.340556 
23.916389047 16.375778232 14.663673823 -0.270753225392 134.785804 
23.8877743613 16.2328265971 14.6385829455 -0.252052335403 135.23835 
23.8531955434 16.103909833 14.6022931445 -0.226756703005 135.630113 
23.8183113144 15.9299623426 14.5908425344 -0.201491799035 136.040401 
23.7926240965 15.7577733979 14.5856424493 -0.17492135587 136.453769 
23.7730799273 15.6106085953 14.5975852623 -0.142777748722 136.853656 
23.7595652403 15.5474020885 14.5944394634 -0.104042764645 137.24578 
23.7570667754 15.5274787256 14.583885195 -0.0676943462312 137.647867 
23.7557700651 15.5164406464 14.5903868396 -0.0447185824237 138.034372 
23.7553163368 15.5147652824 14.6016666252 -0.0302979670947 138.437506 
23.7499720119 15.5205662952 14.58754081 -0.0256365842094 138.844069 
23.7595364034 15.479306217 14.5652966325 -0.0268084129668 139.248672 
23.7725808949 15.3187410375 14.5852552053 -0.0275138718382 139.6618 
23.7867816009 15.1438511258 14.6002321214 -0.0214341943686 140.074555 
23.824701075 14.9396142808 14.5933027861 3.53962180746e-05 140.491112 
23.8623195593 14.6731189468 14.5927066618 0.0315046499981 140.914858 
23.9310388169 14.2971601761 14.5153126229 0.0753407745588 141.340987 
23.988671013 13.8647134905 14.3518115968 0.126482667694 141.73812 
23.9880321524 13.5115901773 14.1473056769 0.192821013477 142.147803 
23.971512346 13.297268054 13.9958766635 0.268023512971 142.562501 
23.9574917174 13.1613045055 13.9260416662 0.335289371257 142.964254 
23.9498091711 13.0747447758 13.8833955504 0.388865198916 143.358137 
23.9471442076 13.0241788015 13.8589606148 0.428760401696 143.780282 
23.9333907837 12.9638752869 13.8476976037 0.450387456709 144.190572 
23.9185458686 12.9157526781 13.845145706 0.46401396133 144.595016 
23.9025944798 12.848731612 13.8417270698 0.478652106309 145.088185 
23.8974176767 12.7793296457 13.8571543966 0.49590760157 145.630536 
23.9108864427 12.6914538817 13.8575520544 0.513457851475 146.107516 
23.9411832809 12.5910447986 13.8620983052 0.527343095315 146.524888 
23.9348364252 12.5520520299 13.8579110462 0.537273324322 146.977653 
23.9349796443 12.5631617412 13.8603263541 0.548408248698 147.420789 
23.9357644865 12.5707375719 13.858372026 0.557450020971 147.828443 
23.9367744505 12.5837119965 13.8757063467 0.562403869175 148.21707 
23.9389369827 12.6002696834 13.8869314874 0.566958938723 148.630716 
23.9631725816 12.5801493086 13.8678591321 0.576058896121 149.036848 
24.0792223554 12.462793354 13.8747642441 0.586968894384 149.440997 
24.2201559494 12.3158928668 13.8943671302 0.606270890087 149.855762 
24.3613206418 12.1688491944 13.8878754181 0.636754981275 150.260112 
24.5232836183 11.9945524071 13.890459079 0.674968311621 150.661228 
24.7115525029 11.7880858528 13.9041585542 0.718283717157 151.077962 
24.8235742333 11.6671708375 13.9014816578 0.74847228532 151.502686 
24.8629369733 11.5976379169 13.905169988 0.774613736341 151.889641 
24.8942579633 11.5582584682 13.9036738874 0.796340505913 152.285044 
24.9146769749 11.527381421 13.9019759174 0.812340946405 152.67824 
24.921580919 11.5103175283 13.9038071031 0.822338787215 153.074329 
24.9422913979 11.4888869715 13.8900069332 0.835835457265 153.489546 
25.0437622974 11.4307262831 13.899210251 0.853188456695 153.893271 
25.1895118101 11.3242255549 13.9099059343 0.877939355135 154.304405 
25.3314913732 11.2248192544 13.8897954572 0.910873811485 154.736501 
25.5054054637 11.0876940865 13.8861087277 0.94916532968 155.136524 
25.6792195406 10.9487744344 13.8660276515 0.986444638809 155.545251 
25.8221058962 10.7782756222 13.8024052158 1.02108346343 155.976538 
25.9365243016 10.6421279065 13.7574024539 1.05757879023 156.378295 
26.0378178394 10.6315098708 13.8074802098 1.09050529142 156.777143 
26.0887302211 10.6513575739 13.8358043953 1.11156176122 157.297624 
26.1133298367 10.6485002476 13.8602508404 1.12128321017 157.817467 
26.1245085837 10.6550186553 13.8646037205 1.12166108702 158.303342 
26.1231615482 10.6453618077 13.8597013007 1.12051097675 158.756158 
26.0558311721 10.5343070404 13.7443021843 1.10612096365 159.227934 
25.9684302197 10.3260030826 13.5105802313 1.092959699 159.655883 
25.8860769371 10.1406623424 13.2612203362 1.08589667437 160.061337 
25.8021728138 9.99088435953 13.0289325032 1.08312816468 160.448858 
25.7311173506 9.90496508303 12.7806489236 1.08512254074 160.869881 
25.704846659 9.93807318639 12.5879662861 1.08736029613 161.305908 
25.7568400393 10.1010354331 12.4322472773 1.10745170469 161.714156 
25.8890869995 10.2516047973 12.3643367442 1.12609719215 162.117808 
25.9736086964 10.3144023472 12.32600156 1.13290617368 162.523284 
26.014710013 10.3437599776 12.3146985348 1.13408154896 162.904545 
26.03517126 10.3583592675 12.3137372236 1.13721894054 163.315859 
26.0476146363 10.3657819366 12.2976107056 1.13059000424 163.714118 
25.961505188 10.4074263063 12.2819061306 1.09742059088 164.112151 
25.7641645822 10.543303109 12.2838466549 1.06578139112 164.522462 
25.5694311795 10.6827087996 12.2738226501 1.03632209963 164.924312 
25.3786753429 10.8068554277 12.2645300037 0.999076111278 165.321161 
25.1391764733 10.9813665585 12.2630614354 0.953274044506 165.73613 
24.9563153398 11.1049296876 12.2557185468 0.928865203213 166.133649 
24.8955033466 11.1265251499 12.2871146311 0.908446853899 166.524558 
24.8645809049 11.1353006886 12.3065759226 0.891400718839 166.929773 
24.8379103358 11.1392430349 12.3082027238 0.882161568705 167.316047 
24.8222703166 11.139465489 12.3153752526 0.874363681375 167.722914 
24.8047002784 11.1373329374 12.3175695349 0.867317098916 168.129285 
24.7093946812 11.2321392558 12.3087630113 0.850776303061 168.518915 
24.5512527092 11.3939853768 12.319348108 0.829014055648 168.907146 
24.3941263198 11.5594318514 12.3155443631 0.798341759874 169.427868 
24.245864225 11.7404399837 12.3072044346 0.765805067643 169.971639 
24.1173761523 11.8874528597 12.3026070901 0.734187478047 170.426043 
24.0277593357 11.9891405673 12.2996147468 0.707581630826 170.867558 
23.9852981085 12.0204617508 12.3052276747 0.687178071813 171.292516 
23.9644132617 12.06001182 12.3023483528 0.66543836146 171.732988 
23.9573726576 12.098919165 12.3158810863 0.652434809774 172.121001 
23.9553350325 12.1128432316 12.3306681641 0.641525096704 172.510314 
23.9580342534 12.1330906323 12.3305557395 0.634303461614 172.921739 
23.9212132919 12.204363364 12.3295528002 0.625370087526 173.321131 
23.8711816981 12.3454977017 12.3373342151 0.620010213899 173.716967 
23.8231956969 12.4640190383 12.3221499642 0.60762071588 174.11581 
23.7838186718 12.5724790566 12.3169250779 0.589851916803 174.521945 
23.757334491 12.6652354964 12.3171170727 0.573181284595 174.914699 
23.737717288 12.7466073323 12.321511244 0.554941069296 175.326739 
23.7278449569 12.7917664904 12.3186073815 0.536266980446 175.729247 
23.7378145904 12.8163257644 12.3251002425 0.519753190972 176.131922 
23.7452445572 12.8428851576 12.3077995676 0.508093206903 176.536438 
23.7484121549 12.86506746 12.3075206639 0.498109164789 176.921962 
23.7498491553 12.8848921282 12.2945550379 0.493486391211 177.315227 
23.7691923706 12.9225017871 12.3008126901 0.491973641091 177.727994 
23.7857115581 12.9746529176 12.3110644532 0.493099802376 178.119669 
23.8041419737 13.0182202612 12.3101563744 0.492683943364 178.51634 
23.8193109644 13.0555483174 12.31979267 0.488611275046 178.927239 
23.840131647 13.0900702643 12.3319009421 0.485892784406 179.332431 
23.8454714302 13.1188341673 12.336315303 0.478854592818 179.752974 
23.8435148876 13.1325729829 12.3509775918 0.472054472153 180.160627 
23.8383742885 13.1411224809 12.3478371628 0.464176990308 180.54715 
23.8263079702 13.1460516377 12.3524326264 0.457375602793 180.958385 
23.8146213401 13.1403378131 12.357762726 0.451153545467 181.456436 
23.7990893887 13.1353632029 12.3544642204 0.448498574888 182.015978 
23.7891999926 13.1378381183 12.3531248688 0.453052404288 182.454937 
23.7912628852 13.1544008417 12.3675599012 0.458306471454 182.911424 
23.7948830953 13.1729244493 12.3823034577 0.461890481595 183.373695 
23.8086583237 13.1954757547 12.4163574185 0.463631086097 183.820882 
23.8284750026 13.2253592074 12.4428943131 0.463356735524 184.21617 
23.8396613372 13.2607774561 12.4699844033 0.462488070833 184.612498 
23.8374627781 13.2807834432 12.4787080789 0.457487326381 185.020393 
23.8408591008 13.2932255398 12.4794291929 0.452854460028 185.415111 
23.8450274073 13.2909302458 12.4952450449 0.448389395675 185.807796 
23.8345022447 13.292059483 12.483553666 0.443786113105 186.228183 
23.828566234 13.2898836466 12.4948944235 0.440036447011 186.632482 
23.8302231948 13.2937541171 12.5065549933 0.438893317417 187.027799 
23.8455539963 13.3217177477 12.544750843 0.439643187381 187.442663 
23.8608045157 13.3464034041 12.6013799954 0.440479737248 187.829818 
23.8788537131 13.372666702 12.6759813798 0.438365462253 188.242284 
23.9272888362 13.418652081 12.7690145814 0.438139076483 188.65889 
24.0280187233 13.5760357369 12.9694041176 0.437837150167 189.055798 
24.1348123694 13.9853108034 13.332357275 0.435509096479 189.458441 
24.1582093245 14.502931989 13.6875802294 0.41871880691 189.872939 
24.1090768171 14.9384050295 13.9585240681 0.373391748127 190.275418 
24.0944898876 15.3160625533 14.1203034357 0.286221703184 190.686995 
24.1452675337 15.8234726157 14.163715545 0.194085499575 191.114516 
24.2153665131 16.3906966449 14.1463254209 0.122662393851 191.525214 
24.3097424516 16.8978693612 13.9956580413 0.0204261916507 191.933901 
24.362224374 17.3324497898 13.6557906323 -0.0821229615075 192.355741 
24.2752029911 17.7919328737 13.2618917383 -0.190419262321 192.770916 
24.1733240294 18.1938159722 12.9002252307 -0.297955050245 193.174898 
24.1617713352 18.5012199854 12.6164664586 -0.396331725535 193.696043 
24.1836955564 18.6929178503 12.4365158412 -0.48390184621 194.226934 
24.1539611747 18.7716885561 12.3460504827 -0.556762806939 194.676575 
24.1515220669 18.8235559067 12.2917546037 -0.606004876156 195.102246 
24.1594198922 18.8586560853 12.2555204337 -0.639988745999 195.560138 
24.160690738 18.8626255161 12.2436657914 -0.656747225085 195.992895 
24.2079911496 18.9198511693 12.2399698391 -0.678270936056 196.40705 
24.3249564868 19.0525660131 12.2366552028 -0.698563732465 196.804812 
24.4622615384 19.2082833089 12.2443669431 -0.727172354761 197.221347 
24.5986111248 19.3353276535 12.2339088286 -0.760036252351 197.622634 
24.735554969 19.4224608998 12.215021527 -0.791612553932 198.023205 
24.8512224688 19.4811174085 12.1803202716 -0.820309875638 198.441889 
24.9392838423 19.5499143334 12.2020572989 -0.845424123262 198.835005 
24.9720878242 19.6272621997 12.2602023052 -0.861867076406 199.225696 
24.990253126 19.6542865084 12.3105442928 -0.8785574187 199.638161 
25.0006194998 19.6647625125 12.3331811895 -0.88721758602 200.048983 
25.0005667905 19.6633606947 12.3403667598 -0.891508492753 200.442635 
24.9965081098 19.6456123815 12.3109678074 -0.891239338385 200.863691 
25.0039050835 19.4902571156 12.155097694 -0.891133798209 201.275791 
25.0116837843 19.2517707648 11.91902883 -0.889776123527 201.697935 
25.0130415378 19.0629051304 11.6788724311 -0.878969977966 202.112704 
25.0059446421 18.9283608529 11.4304421601 -0.857869504317 202.528399 
24.974707393 18.8307750161 11.2032892978 -0.831847829884 202.92599 
24.9325497396 18.8126608938 11.0107904674 -0.807758840293 203.342197 
24.9319191195 18.9270397292 10.8768260402 -0.797241123667 203.751472 
24.9355156518 19.1002080366 10.790214668 -0.79282706639 204.136476 
24.9367892655 19.2250925267 10.7538508107 -0.799486606776 204.540425 
24.9419228162 19.2769358636 10.7375504015 -0.815658833703 204.927549 
24.9536826829 19.3048437393 10.7270293609 -0.825635516692 205.335274 
24.942889125 19.3125251671 10.7125868548 -0.827611839609 205.884878 
24.8332464749 19.197729399 10.7202959133 -0.817594999952 206.421734 
24.7091973678 19.0311511857 10.7310224785 -0.797333676142 206.877918 
24.5723908892 18.8737371064 10.7230108601 -0.76728641952 207.335519 
24.442369777 18.7240524396 10.7246009026 -0.734607155036 207.758115 
24.3455588475 18.6086815382 10.7130310394 -0.704594268921 208.185881 
24.2511972553 18.5225012072 10.7094427833 -0.678470846923 208.582814 
24.2026991446 18.4823885371 10.702502319 -0.656649962965 208.975239 
24.1664589356 18.4580860151 10.7044529495 -0.639876693121 209.376915 
24.1447753171 18.4477819311 10.7085470288 -0.626962177749 209.782046 
24.133696921 18.4380433183 10.6978863223 -0.615684883933 210.180811 
24.1322986216 18.4301837711 10.6841646269 -0.61136794884 210.580466 
24.1107507267 18.3475817731 10.6271602617 -0.608980207805 210.987324 
24.0549181731 18.1944590667 10.5335472156 -0.602058620195 211.38629 
23.9693495041 18.00251763 10.4046447941 -0.579321977144 211.809479 
23.8458905082 17.7530374954 10.2600692628 -0.549617178511 212.220426 
23.7001827489 17.458163357 10.1753272719 -0.511609300085 212.608778 
23.5643077516 17.1920668158 10.1168975483 -0.469645023729 213.010593 
23.4726145348 17.0235920501 10.0827309528 -0.418734478367 213.413744 
23.4278095896 16.9645933437 10.0620780804 -0.375647564684 213.813208 
23.399510429 16.9293981273 10.049012735 -0.336592471403 214.221741 
23.3751984617 16.9019790001 10.0517024409 -0.31248503709 214.620211 
23.3644406892 16.887814473 10.0462850389 -0.29794232037 215.034294 
23.3576013563 16.8694406305 10.0321233883 -0.2921911033 215.440859 
23.3142622651 16.7256581691 10.0399624348 -0.288477142977 215.850452 
23.278972169 16.4809019042 10.0616763089 -0.279799516774 216.25212 
23.243607482 16.2576782369 10.0688851875 -0.259695056068 216.660232 
23.2102946512 16.0363475054 10.0573296338 -0.232274466925 217.055297 
23.1823524256 15.7743336198 10.0683994348 -0.197435882255 217.468099 
23.1641644073 15.5354002863 10.0623414008 -0.150888496864 217.984743 
23.1577157745 15.4521236434 10.0713492249 -0.104492341448 218.523993 
23.1535160035 15.4099089549 10.067493113 -0.0615810305456 218.977311 
23.1502882774 15.3720860308 10.0619354685 -0.0301544536205 219.420487 
23.150308993 15.3585392547 10.0539418084 -0.0114992043489 219.87777 
23.1559495208 15.2740590073 10.0556509611 -0.00194218735093 220.296291 
23.1642379413 15.1102977697 10.0656873605 0.00368686791164 220.705356 
23.1832438858 14.9579017064 10.0649376822 0.0161810154531 221.097348 
23.2159491893 14.7870434371 10.070407553 0.0351042577154 221.509326 
23.278152798 14.546023893 10.0890562077 0.0648845326677 221.909768 
23.3702964642 14.262546422 10.1239236241 0.0998370601608 222.295936 
23.4468686155 14.0385589855 10.1429820564 0.144464261071 222.701569 
23.4464696688 13.9861918052 10.120153007 0.190403344775 223.11272 
23.4401745095 14.0255328857 10.1080522149 0.23303473062 223.508411 
23.4409161302 14.0411137539 10.1035132436 0.256344044457 223.921441 
23.4406143671 14.0511553644 10.0918608044 0.266783782211 224.316452 
23.4307064425 14.0693995759 10.0906254176 0.269473410566 224.71622 
23.4824461651 13.9924759694 10.162068234 0.276540864565 225.122209 
23.6046477161 13.7437851605 10.2962071325 0.282348211921 225.513819 
23.6996900832 13.4463838934 10.4443911294 0.300349886881 225.909627 
23.7708678406 13.2147627714 10.56369511 0.332865670366 226.323652 
23.8379319513 13.0315431699 10.633038204 0.376688820107 226.71759 
23.8970984557 12.8681668348 10.6842217549 0.419375839193 227.114236 
23.9307262393 12.7647687583 10.7145374311 0.458770958752 227.514779 
23.9520700654 12.7155455289 10.7214996325 0.495431932237 227.913724 
23.9629039395 12.677992673 10.7320470452 0.520639281851 228.306667 
23.9675573034 12.644467404 10.7274428593 0.538562794003 228.719729 
23.9740254452 12.6167032925 10.7476970662 0.545499831541 229.115744 
24.0114286129 12.5475181004 10.72856122 0.5600473664 229.526277 
24.1190463541 12.414289979 10.7511795734 0.579384184067 230.023258 
24.2275167054 12.2774491893 10.7603854876 0.60347887005 230.581929 
24.3481691248 12.1237072968 10.7561389187 0.634710786437 231.036096 
24.4885624062 11.9472054359 10.7604810311 0.673504079245 231.486237 
24.6433861215 11.7700139532 10.7564240046 0.717250104076 231.945 
24.8249198166 11.590351589 10.7709772456 0.758978835849 232.389724 
24.9252446126 11.4938056241 10.7614477302 0.781763264024 232.793809 
24.9191533337 11.4733065893 10.7499865464 0.80496382673 233.178808 
24.9107527541 11.45710377 10.739026205 0.821488281619 233.600361 
24.9161883967 11.4468790159 10.7232609475 0.830993907526 233.990556 
24.9203895797 11.4435930798 10.7034390825 0.839746329886 234.401826 
24.964273648 11.4011915195 10.6848795275 0.858633341315 234.814056 
25.1229472548 11.2963965852 10.6983434326 0.88410177811 235.225813 
25.3252905136 11.1897965277 10.7032245074 0.912217178239 235.624804 
25.5430478163 11.0624095237 10.6823613969 0.953463506106 236.051774 
25.7407578212 10.9671241476 10.6670790703 0.993260170996 236.487428 
25.906218772 10.8935035826 10.6445591546 1.02871018806 236.905006 
26.0533335718 10.795024997 10.6556106794 1.06380090887 237.310803 
26.1364522466 10.7100832087 10.6843425995 1.08706879307 237.712217 
26.1803077551 10.6633881608 10.6938785988 1.10417371179 238.119072 
26.2123679054 10.6283359296 10.7002785987 1.11508550484 238.528088 
26.2125398443 10.6147538081 10.699617297 1.12109343453 238.973375 
26.2224383906 10.5964915217 10.7027079585 1.12862638532 239.384775 
26.2676116923 10.6689925374 10.6146289295 1.1378392835 239.81418 
26.3329609717 10.8420640471 10.4350039 1.15095386539 240.243529 
26.4114966042 11.0294868978 10.2372326575 1.16116154811 240.67356 
26.466548363 11.2008692936 10.0551320284 1.16235953824 241.101382 
26.5323445742 11.3742210095 9.81233863492 1.16192792235 241.513056 
26.5417984761 11.5007953963 9.60430461838 1.15146957756 242.002172 
26.481851931 11.5172284626 9.42681483715 1.1304300586 242.669388 
26.4601742601 11.42322183 9.34148039834 1.11494672958 243.178355 
26.4276330752 11.3596360232 9.30398763653 1.10250866996 243.669584 
26.3865725665 11.354734729 9.24041396262 1.09673340579 244.160238 
26.3557072863 11.328380435 9.20614151245 1.09517603505 244.641409 
26.2902738429 11.3040842282 9.23392069323 1.08550787267 245.054902 
26.1086212949 11.3960678822 9.25211344289 1.06378034688 245.462229 
25.8889163212 11.5568265645 9.25298867429 1.03065770931 245.8833 
25.6751768458 11.6956103525 9.26437087245 0.987993665193 246.293914 
25.485258479 11.8402235463 9.28807163876 0.943094702475 246.687974 
25.3008300368 11.9865966033 9.27895434906 0.898998405134 247.093831 
25.1913358727 12.0706672221 9.2848348997 0.86824116674 247.486669 
25.1567391923 12.0926749294 9.29647764589 0.839799187553 247.881914 
25.1538504767 12.1120178783 9.30367689012 0.819366068378 248.285513 
25.1524431743 12.1171269266 9.30524475385 0.806110887457 248.687465 
25.1667549855 12.1188994726 9.29826989215 0.798486116934 249.087236 
25.1670995257 12.1256836289 9.29933100942 0.789012268059 249.483132 
25.1080800885 12.2289748169 9.29500824143 0.775274370679 249.887425 
25.0109806469 12.3972579959 9.2862721246 0.757073555253 250.273626 
24.9077359944 12.5528543921 9.28199554524 0.727164014239 250.690582 
24.7693313802 12.7481976232 9.27570660562 0.685534083908 251.088778 
24.6235290411 12.9877062246 9.25815067185 0.644991710912 251.493586 
24.4966901155 13.1636128739 9.24774824782 0.600485284709 251.892758 
24.4230198087 13.2311104664 9.27610632823 0.55820509 252.298943 
24.3875499071 13.2765447901 9.28225341432 0.523335188812 252.686139 
24.3607202349 13.3155667108 9.27430064765 0.498449130054 253.095749 
24.3411493704 13.3367524091 9.27107046903 0.483343360595 253.486689 
24.3196099308 13.3526015222 9.26796774725 0.474027645508 253.88676 
24.277627093 13.4605858655 9.25763828189 0.463724893909 254.386229 
24.2031987246 13.6566881589 9.24954335414 0.450410374144 254.925601 
24.125645987 13.8263641417 9.24648645933 0.429829052638 255.386764 
24.0427076396 14.0267389742 9.23150564941 0.399029656455 255.813606 
23.9632242489 14.2616927024 9.21625663988 0.366406720651 256.229313 
23.8915043546 14.4954535975 9.19109824856 0.326734660037 256.668962 
23.8416601877 14.6787401583 9.1820707116 0.281230866508 257.059388 
23.8176655748 14.7579762927 9.19775385477 0.230745733585 257.462794 
23.8222029606 14.7886268237 9.21286051041 0.186274312973 257.873923 
23.8281357101 14.8231447858 9.21612764384 0.155676820952 258.273975 
23.8366851414 14.8410694483 9.22170820443 0.136119734746 258.674993 
23.847245537 14.8446001554 9.21740654779 0.129361073069 259.100877 
23.8571616579 14.9399577097 9.20298250588 0.127647350698 259.504431 
23.8544402173 15.1524359621 9.18461198937 0.123657044326 259.898286 
23.8521509011 15.3738543233 9.17867333137 0.108162154836 260.30007 
23.8590649647 15.5754431516 9.17775404638 0.0812345367763 260.706074 
23.8801568277 15.8301937428 9.17248476912 0.044045338594 261.120505 
23.9037910835 16.0868930911 9.17165377644 -0.00210356141557 261.522316 
23.9064169033 16.2133095108 9.19016191515 -0.0566822538957 261.911858 
23.9249114799 16.2323843417 9.20362669174 -0.108736205596 262.313131 
23.933820523 16.2426941207 9.20351506781 -0.148620012987 262.722902 
23.9498786901 16.2571193629 9.20928262222 -0.170969777762 263.106623 
23.9488585616 16.2470904312 9.20132497593 -0.180090281085 263.517803 
23.9737375833 16.2965804505 9.20297744234 -0.184437858869 263.924656 
24.0187201735 16.4695605737 9.20510556457 -0.188156473859 264.311758 
24.0816817511 16.6937979263 9.21262328012 -0.202725034361 264.715194 
24.1484524763 16.8926714732 9.22918535834 -0.230513236495 265.131982 
24.226707003 17.0987709698 9.24057690273 -0.270444280998 265.528991 
24.3174370089 17.3099085273 9.25452635668 -0.318593774556 265.92955 
24.401171605 17.46715314 9.26038019573 -0.370459413289 266.393529 
24.4247093333 17.5234785612 9.27874773791 -0.414693058259 266.95395 
24.447083411 17.5424783419 9.28395451269 -0.451993977773 267.401875 
24.4556872682 17.5456374358 9.27417559831 -0.473978548447 267.837181 
24.4583499669 17.5433335141 9.26154125028 -0.484352632579 268.292913 
24.4908926899 17.5695327639 9.26706970156 -0.496804852311 268.736586 
24.5909939602 17.7167620804 9.25999899859 -0.514152344852 269.145654 
24.6914298297 17.8697616114 9.26488292762 -0.533956998308 269.562064 
24.8083308756 18.0292105654 9.25909982405 -0.569886035122 269.98061 
24.943623941 18.1725634798 9.25329132091 -0.611294982006 270.372467 
25.070475424 18.2913385921 9.24894284437 -0.655420885406 270.778409 
25.1748468492 18.4118215237 9.27014262316 -0.690680387563 271.182407 
25.2214163297 18.5447210146 9.27806746329 -0.721981512915 271.589016 
25.2543086997 18.6140475931 9.29463527774 -0.752375631034 271.988761 
25.2782665471 18.6526465535 9.30355876604 -0.77498315589 272.396351 
25.2924494658 18.6839735956 9.3034811093 -0.789642035131 272.790929 
25.3018770657 18.6942331258 9.28887153628 -0.802215960781 273.200188 
25.3448502407 18.5851083024 9.27084850636 -0.813767669754 273.609412 
25.405509395 18.3960136093 9.25670742174 -0.822914050892 273.999829 
25.4652289649 18.2110951549 9.20971400283 -0.823221252695 274.409077 
25.5239192787 17.9939471328 9.15765676532 -0.815523097348 274.824976 
25.574551102 17.7580010256 9.1104807363 -0.798427391426 275.231599 
25.6293877647 17.5562174918 9.0292762007 -0.773123319178 275.645 
25.6751125581 17.3320155525 8.94687208745 -0.742958069194 276.059771 
25.7198170174 17.0866091999 8.85971802535 -0.712926532192 276.456684 
25.7614563994 16.8740705323 8.77413328721 -0.677608491563 276.87664 
25.8160849652 16.6238794865 8.70059487131 -0.63841608345 277.301236 
25.886575578 16.3408803121 8.60835462735 -0.590389246551 277.715769 
25.9450491956 16.0930689872 8.54585656311 -0.540518362343 278.138847 
26.0077459382 15.8357822664 8.51134590736 -0.46607791316 278.72835 
26.0669140428 15.5694043044 8.47408813732 -0.390853836056 279.283023 
26.1145574276 15.3034701282 8.45619429113 -0.303863953012 279.765655 
26.1665926503 15.0639838981 8.46774668699 -0.216110772598 280.282706 
26.2136479385 14.8352661663 8.45780613834 -0.132294451884 280.804706 
26.2462754864 14.623229887 8.45691482842 -0.0515245828907 281.23449 
26.2808475849 14.4356459476 8.45136231582 0.0340964899529 281.662119 
26.3172893154 14.2101194383 8.44663184036 0.108524683372 282.113032 
26.3537205152 14.0249035306 8.41967424686 0.169589855691 282.53633 
26.378719878 13.847464033 8.39451224262 0.249485589842 282.992044 
26.3950760734 13.6868301976 8.38034770074 0.328647691036 283.417382 
26.4042611472 13.5482384273 8.37618753204 0.40376142163 283.858312 
26.4077189415 13.4495379792 8.35744032705 0.477414002365 284.280141 
26.4315305079 13.3261780902 8.32746396362 0.574324149248 284.700996 
26.5342866925 13.0946202485 8.28864857842 0.688046084405 285.107978 
26.6363303682 12.8371065505 8.24007710472 0.778778310526 285.51376 
26.6996437869 12.642993373 8.19629489469 0.85698041558 285.934367 
26.7559884416 12.5186025062 8.16336638938 0.927243713531 286.338117 
26.7943365661 12.3648777022 8.1267437072 0.987200280357 286.73728 
26.85786023 12.2525178413 8.10031315203 1.04071514175 287.152609 
26.884734881 12.1965275844 8.09007335379 1.07892783555 287.562276 
26.9154536675 12.1691579878 8.08824851711 1.10100195713 287.954441 
26.9374280724 12.1710081729 8.07488108197 1.114972835 288.357915 
26.9390938941 12.2040127114 8.09568912066 1.12235869426 288.776016 
26.8637368007 12.3092902126 8.10627698267 1.09593610571 289.1877 
26.6862262531 12.4800060963 8.09052270233 1.05596396349 289.63292 
26.5271532566 12.6204877238 8.09710670471 1.01670994405 290.070645 
26.3404418725 12.7853817754 8.10344477988 0.955646502013 290.508897 
26.1106545067 12.9821425915 8.10220075996 0.887611881274 291.121814 
25.9217730447 13.1644173067 8.11140876984 0.82433730999 291.603473 
25.7663701662 13.2898936858 8.08424631084 0.764403868378 292.069578 
25.6679018571 13.3535015944 8.1126460488 0.710889235941 292.535485 
25.6049728642 13.380030587 8.10575322748 0.670587329383 292.978096 
25.5571402915 13.4030358072 8.09977589554 0.644345481871 293.379832 
25.5438237854 13.3926708516 8.10250913877 0.631671236975 293.787578 
25.5019023702 13.4479417701 8.09861429758 0.616373242435 294.206171 
25.4260924012 13.59125104 8.10403862306 0.601682125888 294.598719 
25.3517160448 13.7551037762 8.09210718146 0.57779323744 295.006702 
25.2806694873 13.9103109313 8.09809749317 0.543618943809 295.409508 
25.2006447011 14.1159795374 8.09245294337 0.505282501575 295.810514 
25.1205294125 14.3126438243 8.09127984528 0.462241060033 296.204183 
25.0413428685 14.506634835 8.08953558348 0.403889830894 296.617601 
24.9951711412 14.6032152671 8.08842538431 0.343756869601 297.010595 
24.9862460507 14.6191454558 8.10459790868 0.290226596146 297.4128 
24.9846321713 14.6385530022 8.09609715415 0.250578100128 297.814435 
24.9836284335 14.6424858672 8.0990239947 0.2277123155 298.196061 
24.9860813685 14.642583675 8.09446699828 0.219871845991 298.602435 
24.9969005115 14.7103056865 8.0836557062 0.219790023253 299.008633 
24.9842204495 14.9198182892 8.08453562158 0.219483729924 299.39979 
24.9756564662 15.16424249 8.07402065211 0.206391899858 299.797082 
24.9663199447 15.3822199635 8.07191499182 0.170132842764 300.200721 
24.9700748087 15.6235297612 8.06744168922 0.11566206525 300.591317 
24.9767952113 15.8623258297 8.07367210104 0.0584320026899 300.986625 
24.9850391306 16.055485636 8.07811678131 -0.00847881942496 301.380852 
24.9790040497 16.1486146546 8.08507023039 -0.0756202042014 301.775518 
24.9897603192 16.1896115112 8.08097159449 -0.140511469715 302.182261 
24.9997898569 16.213583886 8.08747031135 -0.184837623184 302.5853 
25.0027973713 16.221623499 8.07669188468 -0.217300039248 303.157683 
25.0067350402 16.225276659 8.07555291012 -0.227422172293 303.632324 
25.0465760687 16.2807780016 8.07238433819 -0.238053525594 304.064393 
25.1060356154 16.4248854975 8.06648826917 -0.248849382117 304.507604 
25.1836857217 16.5896704834 8.08250848315 -0.270053621788 304.930157 
25.2900421834 16.776318414 8.08824300669 -0.307875515212 305.367692 
25.4046730147 16.9956610323 8.0893514395 -0.35744671698 305.794285 
25.5248985474 17.1713917666 8.09478980876 -0.419864914185 306.199292 
25.6258753376 17.3377084026 8.083827997 -0.485382573168 306.600892 
25.6676479478 17.4564449674 8.086584075 -0.537968812794 307.004122 
25.6974245061 17.5144873147 8.10568711926 -0.589295468825 307.401594 
25.719439692 17.5598891627 8.1049434976 -0.627120759746 307.799142 
25.7303119079 17.5797253757 8.10609414903 -0.652291706065 308.189113 
25.743288423 17.6042708232 8.11597346439 -0.66441883337 308.597328 
25.7782140451 17.6477024149 8.10846651985 -0.681884982305 309.039852 
25.9083601708 17.7602719489 8.10890861008 -0.718363252823 309.481997 
26.0908375915 17.9280313171 8.09739859168 -0.761726689568 309.884169 
26.2359676616 18.0581870628 8.09826718782 -0.812949696148 310.300825 
26.4210813208 18.2275737516 8.10507698717 -0.879310516769 310.725849 
26.6029158167 18.3986555266 8.11097563708 -0.947879655094 311.136069 
26.7540285934 18.5799225672 8.11791615743 -1.01133740381 311.534766 
26.8928332954 18.6554125491 8.10353180348 -1.07502460183 311.941397 
26.9862888619 18.6748928761 8.08912422958 -1.11620467379 312.361274 
27.0348422281 18.688560977 8.08390394495 -1.13678825057 312.757084 
27.0685503228 18.6950054113 8.07885411686 -1.1497552821 313.14861 
27.0776200453 18.6924537946 8.09192704864 -1.15285342915 313.557308 
27.048465462 18.7273473071 8.1103073526 -1.14103065527 313.95476 
26.9734109803 18.873396748 8.24041804773 -1.12275519207 314.372536 
26.8947648654 19.0567875293 8.37243682452 -1.11106536309 314.846594 
26.7920891224 19.2091995076 8.49571132786 -1.09913838208 315.539296 
26.726866655 19.3680280705 8.68404579358 -1.09531840099 316.051898 
26.6407257184 19.5163817968 8.85403730329 -1.09397261961 316.543702 
26.5686861667 19.6187650107 9.00818954982 -1.09353664788 317.039215 
26.5148202075 19.6937269903 9.13585419577 -1.10187684026 317.522874 
26.4918039948 19.7099083341 9.22958628191 -1.11517000003 317.977812 
26.4698967522 19.7250222707 9.30787001351 -1.12326500149 318.416742 
26.4434577225 19.7413535429 9.39906852431 -1.12990789417 318.83904 
26.4223804667 19.754099392 9.45502708448 -1.13289778616 319.275922 
26.432564552 19.7280665289 9.48152353976 -1.14067062181 319.732445 
26.4353722807 19.6958650347 9.46545692054 -1.13988192755 320.153094 
26.3849902682 19.7763028456 9.52391803785 -1.13039105781 320.588115 
26.3246812578 19.9391739532 9.68643163079 -1.11920075381 321.033898 
26.2376297733 20.1258626385 9.89006422811 -1.11129691758 321.454263 
26.1624025842 20.296793148 10.0926980631 -1.10811036434 321.862856 
26.1023811535 20.4165315676 10.3000501431 -1.10903794879 322.280097 
26.0820862384 20.418556591 10.4836450935 -1.11876624293 322.679979 
26.1440466061 20.3165861305 10.6281397149 -1.13389446892 323.081881 
26.194530298 20.2787137269 10.6694743528 -1.14300919503 323.501855 
26.22384324 20.2659866832 10.6859417906 -1.14889953525 323.907999 
26.2436914143 20.2532092 10.688442382 -1.1534208922 324.300243 
26.2505552995 20.2522731408 10.6924866111 -1.15468559846 324.730072 
26.2412738823 20.247709771 10.6994997362 -1.14532402777 325.162532 
26.2068714201 20.165443773 10.7346374689 -1.13866573542 325.582413 
26.2066008395 19.947293859 10.817430566 -1.13636413918 326.001016 
26.1835369242 19.6767856462 10.9351967296 -1.12757334684 326.406482 
26.1563589754 19.4093941147 11.0391575676 -1.11936976205 326.825201 
26.124821984 19.1717162649 11.1368529288 -1.10625106522 327.483631 
26.1619598205 18.9330824911 11.3437796366 -1.04790826118 327.961664 
26.2258629756 18.7890196588 11.6428512142 -0.985160895251 328.457763 
26.2228533696 18.6777007125 11.84643756 -0.922343710408 328.97393 
26.1579627352 18.552706776 11.8707209233 -0.836875444161 329.469938 
26.0715647458 18.4655265719 11.6266976936 -0.749239043776 329.862459 
25.9011038079 18.4380497061 11.1994582437 -0.68133406633 330.276586 
25.7010792547 18.4244131174 10.7813982717 -0.645897299741 330.691637 
25.5948068572 18.429676232 10.4276312505 -0.62900829734 331.098329 
25.5333120818 18.4351606219 10.1250951122 -0.623618715521 331.507998 
25.4185624326 18.4211586612 9.82094505465 -0.618471507136 331.923495 
25.2302536077 18.4274367313 9.55691257858 -0.612464197012 332.336988 
25.0103772614 18.4203494056 9.31210144034 -0.610755374458 332.735219 
24.7882612997 18.4181249631 9.05956852066 -0.60937549011 333.163767 
24.5613843663 18.4297403694 8.79720131344 -0.607696350277 333.584687 
24.382193571 18.4270791935 8.53409888684 -0.609219795952 333.990223 
24.3239707069 18.4260000114 8.29764557133 -0.610835910727 334.400957 
24.4293187433 18.426016746 8.07713009061 -0.612354687226 334.801912 
24.6740502338 18.416253966 7.82302203926 -0.611227895182 335.203281 
24.9672284934 18.3971017667 7.61688213373 -0.611796282495 335.617088 
25.2136212928 18.3853158917 7.40709249256 -0.612693011613 336.049208 
25.4847599928 18.3783503287 7.17221942871 -0.612010788449 336.475686 
25.7318452556 18.3697213971 6.94704107571 -0.612551800028 336.92069 
25.9279990853 18.3380303367 6.73476177902 -0.613384763724 337.346234 
26.0439260664 18.3099733152 6.48473194027 -0.614566782557 337.773859 
26.0143342945 18.2812270218 6.21882285063 -0.616319831167 338.192108 
25.8402859034 18.2761977296 5.93712873903 -0.615976948382 338.638926 
25.7143910323 18.2889155192 5.7153647274 -0.616798591971 339.120091 
25.7297954889 18.3033835395 5.47695613295 -0.616685791622 339.761512 
25.8427952881 18.3093187196 5.20238860328 -0.617214908862 340.244318 
26.0209988551 18.2998743687 4.91847741756 -0.617525954154 340.74219 
26.0774535585 18.2820670745 4.67722068078 -0.622205393947 341.226013 
25.9326145397 18.2475571792 4.4437834392 -0.623733975615 341.694845 
25.5982633256 18.2251631611 4.25770210744 -0.616148302829 342.093982 
25.2925981129 18.2361585573 4.12485072312 -0.595785216709 342.496736 
24.922842071 18.259639309 4.04447791434 -0.545745549316 342.909348 
24.4133588145 18.2627922414 4.00997205145 -0.450074674752 343.328438 
23.8852847106 18.2786978615 3.99778020781 -0.324379356206 343.712618 
23.4425978732 18.3199968123 3.99020090708 -0.21682098483 344.113908 
22.9481547337 18.3679608344 3.98167894539 -0.128947120776 344.528168 
22.4098092355 18.3956209825 3.98866726702 -0.0704823245031 344.924372 
21.8426984602 18.4163395887 3.99785592004 -0.0404151698388 345.327166 
21.3417606307 18.4172180386 4.01394331007 -0.0264767258529 345.742895 
20.7920393033 18.3955877825 4.00592151542 -0.0206511687272 346.144711 
20.1887175892 18.3459308244 4.01512989298 -0.0150190420219 346.553264 
19.6439648498 18.2299668046 3.98624812923 -0.0140954727346 346.955193 
19.1497056482 18.1352508653 3.91834335936 -0.0143359273765 347.359413 
18.5591354769 18.032460903 3.79392482777 -0.0148124322216 347.776739 
17.9420530826 17.8737710609 3.71071784929 -0.0151522133885 348.165835 
17.3741906739 17.7334615892 3.58777732652 -0.0159405662677 348.550585 
16.8522868947 17.6016340439 3.43831348265 -0.0168767102324 348.962909 
16.4142798873 17.5211265442 3.31822416856 -0.0178046735622 349.365466 
16.1066143085 17.4751481599 3.19280459222 -0.0163479333887 349.768667 
15.8497329966 17.4359453098 3.07565053918 -0.0148460689038 350.182391 
15.6345922535 17.4091343463 2.96370559866 -0.0150413790832 350.585639 
15.4327345312 17.3922583192 2.85893256178 -0.0144842154411 350.983243 
15.1878863264 17.3849180475 2.7140470521 -0.0141001066474 351.503647 
14.9514384894 17.3747803689 2.61339483635 -0.0138746173218 352.07071 
14.7597012128 17.3647242457 2.48884173579 -0.0144211660924 352.513507 
14.541923837 17.3577755107 2.39596583235 -0.0137836601209 352.938943 
14.3440140829 17.3565652414 2.30223251443 -0.01462978037 353.378329 
14.1797578778 17.356386348 2.22368661556 -0.0145239250667 353.80432 
14.0806450118 17.3762275284 2.18619483636 -0.0134997087316 354.19033 
14.0215130687 17.391422403 2.16645584541 -0.0141667502843 354.575329 
13.9675642916 17.391555897 2.12386534265 -0.0142895257266 354.963896 
13.9513901093 17.3941269539 1.99967297597 -0.0140645849517 355.329412 
13.9628933791 17.4079258284 1.8045133116 -0.0147599464617 355.707645 
13.978899056 17.4261060139 1.56281833994 -0.0142123862859 356.08852 
14.0054127533 17.4345409374 1.31813899396 -0.0148345039124 356.498002 
14.0227286698 17.444848573 1.06858016387 -0.0145550634494 356.879119 
14.045510059 17.4471993051 0.82362604847 -0.0149484551727 357.267997 
14.062566366 17.4447617819 0.570813790291 -0.0142229186318 357.643275 
14.077756785 17.4339870875 0.330432144359 -0.0144133925903 358.049264 
14.0452601591 17.4296493851 0.13201362543 -0.0142407035538 358.470177 
13.9912600595 17.4336004261 0.105484374605 -0.014988349089 358.913864 
13.9803339739 17.4423740486 0.103940869263 -0.0163064830528 359.39682 
13.9945452431 17.4486095256 0.11030466142 -0.0170983121165 359.846733 
14.0094248108 17.4532223304 0.118114198369 -0.0176369849056 360.281122 


==> data/rti_experiment_trajectory_follower_pitch.txt <==
pitch time
1.74845560252e-07 0.0
1.74845560252e-07 0.427563
1.74845560252e-07 0.699722
1.74845560252e-07 1.059761
1.74845560252e-07 1.326624
1.74845560252e-07 1.65666
1.74845560252e-07 1.997943
1.74845560252e-07 2.468377
1.74845560252e-07 2.93951
1.74845560252e-07 3.332887
1.74845560252e-07 3.72428
1.74845560252e-07 4.176951
1.74845560252e-07 4.465894
1.74845560252e-07 4.792188
1.74845560252e-07 5.125142
1.74845560252e-07 5.457696
1.74845560252e-07 5.791965
1.74845560252e-07 6.118766
1.74845560252e-07 6.448519
1.74845560252e-07 6.776191
1.74845560252e-07 7.121757
1.74845560252e-07 7.466896
1.74845560252e-07 7.798401
1.74845560252e-07 8.121884
1.74845560252e-07 8.468041
1.74845560252e-07 8.775315
1.74845560252e-07 9.114352
1.74845560252e-07 9.411967
1.74845560252e-07 9.803456
1.74845560252e-07 10.124409
1.74845560252e-07 10.445382
1.74845560252e-07 10.799065
1.74845560252e-07 11.136425
1.74845560252e-07 11.474386
1.74845560252e-07 11.808055
1.74845560252e-07 12.153414
1.74845560252e-07 12.496829
1.74845560252e-07 12.851528
1.74845560252e-07 13.185824
1.74845560252e-07 13.551348
1.74845560252e-07 13.896753
1.74845560252e-07 14.22849
1.74845560252e-07 14.653489
1.74845560252e-07 15.184337
1.74845560252e-07 15.63852
1.74845560252e-07 16.4026
1.74845560252e-07 16.86611
1.74845560252e-07 17.361378
1.74845560252e-07 18.154241
1.74845560252e-07 18.850546
1.74845560252e-07 19.343194
1.74845560252e-07 19.804148
1.74845560252e-07 19.970808
1.74845560252e-07 20.248989
1.74845560252e-07 20.548432
1.74845560252e-07 20.911917
1.74845560252e-07 21.10829
1.74845560252e-07 21.753131
1.74845560252e-07 22.01623
-0.00214559236635 22.453471
-0.00327617326845 22.965143
0.00227999757044 23.425954
0.00439582485706 23.92961
0.00670538237318 24.3569
0.0298783183098 24.675827
0.0299685969949 24.823388
0.0314900279045 25.202014
0.0332735292614 25.561617
0.0431978739798 25.921685
0.0594380237162 26.314134
0.0852433592081 26.96183
0.125429019332 27.181696
0.170595958829 27.688184
0.201156362891 28.308846
0.204545646906 28.530625
0.186907738447 29.015462
0.159851104021 29.410535
0.132907196879 29.618908
0.106512188911 30.157066
0.0820155218244 30.568018
0.0604088790715 31.026296
0.0415103919804 31.503666
0.0235109273344 31.772751
0.0106606082991 32.059947
0.00357796344906 32.395613
-0.000829998646871 32.751471
-0.00234491029848 33.082165
-0.00260383287539 33.366803
-0.00258380571474 34.022981
0.00762901222333 34.59555
0.00398238515481 34.795225
-0.0156863371478 35.004217
-0.0342057386981 35.193575
-0.0677693525897 35.721968
-0.102390114461 36.208991
-0.149123493825 36.449712
-0.192620102559 36.83514
-0.251605335866 37.209229
-0.295404259359 37.448556
-0.324976746236 37.621213
-0.342652146016 37.894293
-0.332302395497 38.236004
-0.321663681661 38.57357
-0.31201059023 39.4029
-0.277492825185 39.889045
-0.264908138906 40.135638
-0.285356346761 40.688549
-0.322595421468 41.107854
-0.366760079061 41.293907
-0.415461365377 41.604571
-0.465099159871 41.783752
-0.51601487795 42.139739
-0.55274326006 42.63256
-0.591596428548 42.865968
-0.618171517049 43.586826
-0.635505024587 44.376978
-0.64391929308 44.958476
-0.620638195668 45.229844
-0.61075479189 45.416417
-0.616603676473 45.632482
-0.624905411397 45.954064
-0.644521061574 46.255585
-0.678147617971 46.569575
-0.729774300252 46.871574
-0.776881043111 47.215262
-0.822377506887 47.533549
-0.856199566518 47.815635
-0.88183814684 48.158948
-0.898026291524 48.457927
-0.905389610921 48.753894
-0.893054787313 49.197219
-0.883198563253 49.440582
-0.872882668172 50.093967
-0.866282288228 50.197556
-0.861206833516 50.544963
-0.857767407094 51.032663
-0.853774372731 51.557195
-0.849081818257 51.801052
-0.844693485891 52.207647
-0.841874901448 52.54588
-0.844719711934 52.937983
-0.849357430135 53.210462
-0.855947319661 53.531754
-0.862326447164 53.858398
-0.86757737795 54.151635
-0.87180740038 54.502456
-0.874778572713 54.830156
-0.880606476461 55.200495
-0.881450001393 55.500823
-0.876612011586 55.838069
-0.867578808461 56.147912
-0.859886948262 56.47648
-0.854591671621 56.78654
-0.85186511675 57.116726
-0.852302853261 57.443089
-0.855144325887 57.770086
-0.85798627535 58.057854
-0.860827747975 58.371869
-0.865800205861 58.694037
-0.869648281728 58.98955
-0.872315708791 59.336964
-0.872808281575 59.666696
-0.873459164296 60.012823
-0.873230759298 60.344418
-0.872875992452 60.664494
-0.873660866414 60.985487
-0.875926319753 61.309648
-0.880189720784 61.633352
-0.883182350789 61.95621
-0.883444134389 62.281443
-0.87987834612 62.60899
-0.876312557851 62.896974
-0.872747246419 63.347991
-0.871049229299 63.737778
-0.870226685201 64.083001
-0.869957272206 64.487027
-0.873336617147 64.869628
-0.877422634755 65.239429
-0.883529011403 65.599008
-0.891466919576 65.930645
-0.900212589894 66.255342
-0.908711735402 66.605713
-0.915346447621 66.931463
-0.919482533132 67.278724
-0.914858166371 67.586281
-0.908128086721 67.867873
-0.899690453206 68.176351
-0.891225163137 68.492458
-0.884066883718 68.797229
-0.87868529955 69.153405
-0.876689736043 69.468393
-0.871654335652 69.887383
-0.873821560537 70.281385
-0.880846802388 70.817061
-0.888973538076 71.094409
-0.900335613881 71.276096
-0.910167519246 71.627458
-0.912638012563 71.967017
-0.910299603139 72.345108
-0.907583538686 72.745916
-0.902246300374 72.855738
-0.894212071096 73.181953
-0.885916535054 73.499965
-0.879125897084 73.880335
-0.874117199575 74.164561
-0.870277706777 74.496083
-0.872503582631 74.817561
-0.873340908681 75.322567
-0.864166561757 75.80696
-0.840702358876 76.068332
-0.804114643727 76.996043
-0.75647241274 77.428163
-0.707841698323 77.894222
-0.667581860219 78.38003
-0.636176888143 78.945482
-0.610477272664 79.50025
-0.589101139699 80.16981
-0.57102281252 80.572177
-0.558957878743 80.927363
-0.552579704915 81.132389
-0.556712929402 81.396172
-0.557489220296 81.715366
-0.555352989827 82.016693
-0.552546326314 82.280179
-0.550309483205 82.615755
-0.54918939272 82.94416
-0.549339119588 83.27847
-0.55396491686 83.583155
-0.559975926076 83.872668
-0.565986458455 84.184601
-0.572213951741 84.486573
-0.577281777059 84.826648
-0.581085983907 85.127945
-0.583586517964 85.654535
-0.581098381673 85.806186
-0.577118698751 86.133638
-0.572667900716 86.451255
-0.568980518972 86.783397
-0.566491429006 87.087754
-0.565098110829 87.51455
-0.564686123525 87.94979
-0.56826764742 88.321758
-0.571849171315 88.660891
-0.576329533254 89.036335
-0.58038074175 89.363802
-0.584004227315 89.714468
-0.58669311205 90.041718
-0.587652031575 90.565244
-0.587072197591 90.704385
-0.585584465657 91.030247
-0.58237916628 91.338665
-0.580261055623 91.669407
-0.579179588948 92.001537
-0.578706566487 92.329443
-0.578470055257 92.640676
-0.578758541738 92.969341
-0.581046406423 93.28791
-0.583334271108 93.58034
-0.585546795522 93.90205
-0.587297741567 94.21106
-0.588590447103 94.542734
-0.5893963019 94.856628
-0.588764015828 95.409817
-0.587677303945 95.548211
-0.586925808583 95.886546
-0.586691204702 96.20508
-0.587462727224 96.523647
-0.589019123708 96.847182
-0.590963665639 97.171298
-0.593207661306 97.470694
-0.592376057302 97.809656
-0.59167319933 98.107498
-0.590542141591 98.423704
-0.589351956044 98.742456
-0.588466946279 99.054803
-0.587743107473 99.428514
-0.587151829396 100.107334
-0.590698067342 100.269761
-0.59440166155 100.640233
-0.598221127187 100.971052
-0.602158848439 101.327169
-0.606290642415 101.663594
-0.610388104116 102.021492
-0.614159886037 102.340704
-0.616435352956 102.689992
-0.610576454793 103.015708
-0.60471755663 103.297949
-0.598877731954 103.610876
-0.593994919454 103.915155
-0.590398613607 104.243605
-0.58864623705 104.558698
-0.587282482778 105.092676
-0.59161788622 105.245713
-0.597035710012 105.586107
-0.596555058156 105.901759
-0.597603623067 106.229299
-0.598912064229 106.550752
-0.605301205312 106.871423
-0.609178368245 107.191417
-0.606801811849 107.512706
-0.601628605519 107.78873
-0.595558468496 108.113098
-0.59014302889 108.438764
-0.586182419454 108.743619
-0.58473998705 109.090264
-0.583665196096 109.604153
-0.584905449544 109.763086
-0.576003376638 110.07581
-0.563922707235 110.408087
-0.534959618245 110.716575
-0.493563477193 111.052072
-0.445532147084 111.387321
-0.397081200277 111.82115
-0.35252124468 112.289499
-0.318203274404 112.663844
-0.293059651052 112.978621
-0.276273552571 113.331197
-0.266935650502 113.683831
-0.263222996389 114.039446
-0.259510342275 114.362808
-0.270376507436 114.883681
-0.278097931539 115.037651
-0.281903568898 115.355192
-0.282145325338 115.67708
-0.279859844838 115.991824
-0.277160469686 116.301308
-0.276012722646 116.623247
-0.276346031819 116.943606
-0.277720753347 117.251063
-0.28025895754 117.58271
-0.282797161733 117.880519
-0.285557095204 118.212073
-0.287928883229 118.516988
-0.28998262087 118.856684
-0.29180986086 119.158852
-0.293636624013 119.705325
-0.294071976339 119.815703
-0.293350998555 120.134368
-0.292395893727 120.43885
-0.292933289205 120.771631
-0.293428723012 121.110598
-0.335443798696 121.513934
-0.386606041585 121.75487
-0.424585167562 122.099879
-0.449384991323 122.393975
-0.454510513936 122.732628
-0.460620228444 123.060487
-0.46372682253 123.372664
-0.466833893453 123.770536
-0.469279591237 124.482805
-0.467682186757 124.608111
-0.464455429708 124.963791
-0.4603155295 125.299285
-0.456825558339 125.668135
-0.454078022634 126.045177
-0.452110115682 126.376571
-0.451008621846 126.703246
-0.451191727315 127.0333
-0.452780548726 127.356961
-0.454369370137 127.650368
-0.455958668386 127.964249
-0.457875553762 128.281872
-0.458409134542 128.59112
-0.458526436483 128.901168
-0.45841771761 129.437706
-0.458226982747 129.582748
-0.46013099352 129.910888
-0.461119000112 130.246407
-0.463258091603 130.560375
-0.466502968465 130.895801
-0.466059986745 131.288728
-0.473431889211 131.600858
-0.473387066518 131.961643
-0.467567745839 132.27634
-0.436203781758 132.566107
-0.40603238741 132.886097
-0.356054608022 133.214262
-0.318802181874 133.526164
-0.293490711843 134.053042
-0.280987564717 134.170084
-0.280085865651 134.477683
-0.285684410726 134.833289
-0.293283764516 135.165457
-0.298480335866 135.47926
-0.300177876149 135.855368
-0.29930860201 136.267822
-0.298338238393 136.711867
-0.294766728078 137.075972
-0.291194740926 137.383549
-0.287623230611 137.752269
-0.284051720296 138.095854
-0.28377086321 138.438303
-0.283490006124 138.760995
-0.284183804189 139.300451
-0.288874928151 139.44994
-0.292003933583 139.764782
-0.295974079763 140.102353
-0.300140206014 140.406461
-0.304325882589 140.763629
-0.308045212423 141.085982
-0.310884300862 141.408365
-0.309802834188 141.721607
-0.307328526174 142.029352
-0.30485421816 142.365214
-0.301760975515 142.688688
-0.298811260854 142.997484
-0.296267811452 143.312789
-0.293723885213 143.833434
-0.291025463735 143.992826
-0.290888134633 144.321336
-0.292972866689 144.663631
-0.296896282827 145.008128
-0.298848930989 145.344788
-0.298510376607 145.695057
-0.307143990194 146.019542
-0.309839550649 146.343363
-0.30441791216 146.713631
-0.298785511647 146.971639
-0.293164555226 147.286995
-0.288709942495 147.607844
-0.28643209139 147.912816
-0.287998024617 148.429103
-0.289564434682 149.018776
-0.291620556508 149.267258
-0.282659355794 149.638111
-0.26283675829 149.988666
-0.226950947438 150.390385
-0.182740036641 150.692929
-0.13594419161 151.006944
-0.0908377806293 151.331796
-0.0512474218952 151.658489
-0.0198205153095 152.053482
0.00133143970743 152.34354
0.0144945569336 152.607295
0.0213334076107 152.951736
0.0232588760555 153.258776
0.0251843426377 153.587695
0.0230141784996 154.086952
0.0159509964287 154.280266
0.00762753281742 154.572286
0.00212277588435 154.871072
0.000229882789426 155.203969
-0.00027305284609 155.516187
-8.23179828089e-05 155.834353
0.000175448716618 156.141755
0.00040667373105 156.48378
0.000597864214797 156.765168
0.000789054727647 157.082572
0.00084607390454 157.398254
0.000619676080532 157.721113
0.000393278198317 158.028135
0.000209903912037 158.572504
-7.27812396448e-05 158.705512
-0.000109020863668 159.028125
-5.94297992151e-05 159.344542
-5.79992877405e-05 159.648073
-4.79857074183e-05 159.949026
-3.17732440394e-05 160.371668
2.40409622165e-06 160.853177
4.8674514801e-06 161.214063
9.19710237213e-06 161.551059
1.35267537189e-05 161.909751
-1.2222920553e-05 162.226596
-4.08331500452e-05 162.601012
-6.89665423792e-05 162.89933
-0.000122849141256 163.442347
-0.000229660664694 163.553098
-0.00021201768984 163.866552
-0.000142876301901 164.194012
-8.04106341761e-05 164.525845
-2.74817096155e-05 164.847313
-3.36805926722e-05 165.168273
-0.000180546437399 165.493154
-0.000327412282125 165.796738
-0.000473801289694 166.118122
-0.00062066713442 166.446118
-0.00037652650942 166.767116
-0.000131909047262 167.071854
5.81385284022e-05 167.422094
0.000248212221777 167.927366
0.000447400088888 168.07308
0.000508055381943 168.373021
-0.000739399586813 168.710217
-0.00203496614565 169.022585
-0.0037320295917 169.338766
-0.00535566011538 169.667139
-0.00753766695131 169.986697
-0.00971967378725 170.316996
-0.0091384092914 170.618438
-0.00855762163271 170.95065
-0.00797635713686 171.2573
-0.00772124925722 171.581245
-0.00746566454043 171.904475
-0.00801974931826 172.590926
-0.0103080908405 172.80024
-0.0125024954425 173.170669
-0.0147441069232 173.533178
-0.0194433371173 173.90845
-0.0241950193988 174.259267
-0.0306342283832 174.634562
-0.0370801130878 174.965537
-0.0376828352558 175.281084
-0.0382855574237 175.558291
-0.0388887564289 175.889324
-0.0394914785968 176.202308
-0.0400942007648 176.533426
-0.0406973997699 176.830715
-0.0413001219379 177.392233
-0.0472777525531 177.542789
-0.0442040602313 177.874845
-0.0474661032306 178.20368
-0.0512631575214 178.51813
-0.0587423483478 178.841616
-0.140394512807 179.225641
-0.209894959127 179.495823
-0.260346237813 179.821183
-0.300178352986 180.123659
-0.335345093404 180.459937
-0.37735635439 180.821076
-0.415386025106 181.121212
-0.434327904378 181.421537
-0.449712101613 181.980367
-0.456884686147 182.102976
-0.452971283589 182.42744
-0.415873352681 182.760041
-0.354221645986 183.083526
-0.254221741353 183.422198
-0.154221836721 183.748886
-0.0653474966632 184.079715
-0.0168274084674 184.432972
0.0144012747332 184.875049
0.0140480622649 185.285012
0.0120423641056 185.615085
0.0100556099787 185.948466
0.00641216430813 186.575637
0.00278131733648 186.717493
-0.000454727803366 187.063814
-0.0017936865436 187.382759
-0.000305954610006 187.692006
0.00381080666557 188.027483
-0.00262958208193 188.373857
-0.00505716005434 188.694899
-0.000908676777975 189.040425
0.00218695122749 189.309772
0.00412578135729 189.622521
0.00606461102143 189.948147
0.00587854767218 190.251685
0.00503028091043 190.59141
0.00418201461434 191.129666
-0.0010121504413 191.278339
0.0082406103611 191.599083
0.0229254271835 191.940557
0.0544426739216 192.279168
0.0969891473651 192.608534
0.144856721163 192.955202
0.192809417844 193.275831
0.236682966352 193.603669
0.275146603584 193.949863
0.303184598684 194.241969
0.32091704011 194.546604
0.329253286123 194.868208
0.317678183317 195.163476
0.306103080511 195.493435
0.299308151007 196.005902
0.289993703365 196.171499
0.286675721407 196.50204
0.285221815109 196.991253
0.285251200199 197.391354
0.285236746073 197.751122
0.285242378712 198.109298
0.286818832159 198.500059
0.286293268204 198.818954
0.287552267313 199.1495
0.289559155703 199.456565
0.291933506727 199.781692
0.294147878885 200.086353
0.296362251043 200.39047
0.297807395458 200.942418
0.30371633172 201.110331
0.301415234804 201.416879
0.302867501974 201.73463
0.311841338873 202.057239
0.328396528959 202.375648
0.3496324718 202.73024
0.370147883892 203.038122
0.383336186409 203.358965
0.389345109463 203.67626
0.395354032516 203.985506
0.399316877127 204.293505
0.402176737785 204.610966
0.403708100319 204.92777
0.404168993235 205.2452
0.400997519493 205.795268
0.396565645933 205.948637
0.393205821514 206.264878
0.391167014837 206.591502
0.390811383724 206.909583
0.391223698854 207.225474
0.392118990421 207.556539
0.393019497395 207.876159
0.392709046602 208.21747
0.392398625612 208.504614
0.39208817482 208.929375
0.392829924822 209.387391
0.393657565117 209.729474
0.394753366709 210.325776
0.395482569933 210.486752
0.39621463418 210.86401
0.39771848917 211.204026
0.399876058102 211.530763
0.402305901051 211.860773
0.404691129923 212.179491
0.404902815819 212.509372
0.403436243534 212.807666
0.405000805855 213.140632
0.404687017202 213.428195
0.404373258352 213.753399
0.403102457523 214.070215
0.402466148138 214.372039
0.401739478111 214.713012
0.401174873114 215.23184
0.393246084452 215.375249
0.386328905821 215.678155
0.37772333622 216.016964
0.367640942335 216.333705
0.354190468788 216.651123
0.338752865791 216.966986
0.325143426657 217.295798
0.313222825527 217.612587
0.303766399622 217.910856
0.29648321867 218.22705
0.291457921267 218.549837
0.288422852755 218.848086
0.287090450525 219.176583
0.289899736643 219.720485
0.293880045414 219.866827
0.297315090895 220.187677
0.300001621246 220.506192
0.301996022463 220.896521
0.30366486311 221.400386
0.305665254593 221.758899
0.307457834482 222.130079
0.308551877737 222.474568
0.305424213409 222.833039
0.301611185074 223.176454
0.297798186541 223.498773
0.293967455626 223.825429
0.291048914194 224.128461
0.289059877396 224.466051
0.287070840597 225.002333
0.287085324526 225.157593
0.28962033987 225.503095
0.293401867151 225.840639
0.297801852226 226.142607
0.297170102596 226.543621
0.299117952585 226.886699
0.294143825769 227.369149
0.299664199352 227.581588
0.303772270679 227.812299
0.305651545525 228.144724
0.305098026991 228.464566
0.302903681993 228.791702
0.300099074841 229.077475
0.297294467688 229.655712
0.310415446758 229.987073
0.30338999629 230.266988
0.306821227074 230.575858
0.322771072388 230.930208
0.353856950998 231.394869
0.396033018827 231.583587
0.447269082069 232.011948
0.495132565498 232.247552
0.544832289219 232.703276
0.583131968975 233.126945
0.615747570992 233.925164
0.633640527725 234.662634
0.641360044479 235.310093
0.618363201618 235.47599
0.595245480537 235.682163
0.58270329237 235.925978
0.573997139931 236.235122
0.571596324444 236.547549
0.569471001625 236.867815
0.566601276398 237.183435
0.563247919083 237.501296
0.565001130104 237.825371
0.56855493784 238.101122
0.572726905346 238.418489
0.576039731503 238.7158
0.578701078892 239.064416
0.580744922161 239.362091
0.58278876543 239.835915
0.58449202776 240.050059
0.582594633102 240.375296
0.577573597431 240.684109
0.571087360382 241.01095
0.565806806087 241.310168
0.56189262867 241.647083
0.559809803963 241.952599
0.562991142273 242.27597
0.566172540188 242.572551
0.570923864841 242.894081
0.57520955801 243.219028
0.578632831573 243.523883
0.581232607365 243.850988
0.582468688488 244.319521
0.581979572773 244.516013
0.580326735973 244.835598
0.577970564365 245.213245
0.576062917709 245.680066
0.575125336647 246.050568
0.574985563755 246.423768
0.575487315655 246.754733
0.576813042164 247.090676
0.579249978065 247.433512
0.581686854362 247.741764
0.584123790264 248.061675
0.58623021841 248.38128
0.587665319443 248.717683
0.588559687138 249.024463
0.588116466999 249.522107
0.588615715504 249.717252
0.589152991772 250.037188
0.58994525671 250.356068
0.591406047344 250.703559
0.593265593052 251.001395
0.59499669075 251.328106
0.596713006496 251.653254
0.595178544521 251.984382
0.593920350075 252.277306
0.592662155628 252.623723
0.590755701065 252.915546
0.589199900627 253.232942
0.588263213634 253.548143
0.587741017342 254.044869
0.590211987495 254.225427
0.592971384525 254.543401
0.5974188447 254.864727
0.60152310133 255.192755
0.604619622231 255.504337
0.606826841831 255.831603
0.608505129814 256.172032
0.609592795372 256.477043
0.603846132755 256.800672
0.598099529743 257.085177
0.592453956604 257.529446
0.587799191475 257.946918
0.584484994411 258.313174
0.584287881851 258.845898
0.589817464352 259.073183
0.596062004566 259.422039
0.59682393074 259.780266
0.599828720093 260.090205
0.605387687683 260.442451
0.612320482731 260.769265
0.61900550127 261.126209
0.618540465832 261.439717
0.617045760155 261.712959
0.614518523216 262.027989
0.611991345882 262.357484
0.606276094913 262.682277
0.600483059883 262.98327
0.59534317255 263.501025
0.595613718033 263.683916
0.597628235817 264.008637
0.602234244347 264.339296
0.611673116684 264.680611
0.626840054989 264.984731
0.646522581577 265.324814
0.666219353676 265.658752
0.689321279526 265.996775
0.71678262949 266.330935
0.746265292168 266.670608
0.77777659893 267.020018
0.809860527515 267.354687
0.842995762825 267.728018
0.874005198479 268.02047
0.904360592365 268.430222
0.934388756752 268.748525
0.963393688202 269.052778
0.988274753094 269.426173
1.0093818903 269.990298
1.02704060078 270.396181
1.03979861736 270.882726
1.04600250721 271.433961
1.04976069927 271.846787
1.05338668823 272.514142
1.05206334591 273.171381
1.04196441174 273.807917
1.02478456497 274.472287
1.00206899643 275.019
0.992105662823 275.129557
0.988020598888 275.480151
0.985135376453 275.725955
0.970170855522 276.120856
0.952240884304 276.548217
0.932798922062 276.818768
0.919231951237 277.09021
0.907385408878 277.34208
0.895276665688 277.674416
0.883554041386 277.999945
0.875963032246 278.336379
0.870338082314 278.635128
0.865567326546 279.067072
0.864650249481 279.438571
0.862398803234 279.646079
0.864328384399 280.209171
0.861021518707 280.553215
0.857697427273 280.922141
0.854551672935 281.152467
0.852268517017 281.433001
0.851767539978 281.855343
0.857652783394 282.313663
0.865011394024 282.627877
0.872879803181 283.00774
0.879769980907 283.383204
0.884873688221 283.712662
0.886319756508 284.169122
0.885277152061 284.460213
0.881989896297 284.76251
0.877051770687 285.085544
0.87081438303 285.418866
0.866052150726 285.743093
0.86293399334 286.061737
0.861131370068 286.390418
0.860686600208 286.710937
0.86122572422 287.018557
0.861764848232 287.288832
0.865018785 287.628107
0.868132710457 287.938217
0.870474100113 288.257816
0.872140526772 288.578374
0.872809946537 288.965082
0.874269068241 289.24811
0.87489014864 289.562722
0.875008523464 289.891185
0.875914096832 290.219829
0.878153800964 290.542815
0.881048560143 290.845855
0.88402223587 291.165342
0.88387966156 291.490096
0.879559159279 291.798491
0.875238656998 292.078359
0.870918214321 292.400846
0.868902802467 292.712283
0.868139326572 293.024847
0.868248224258 293.358861
0.871477484703 293.82699
0.878383219242 294.245068
0.884192943573 294.612852
0.890256226063 294.9572
0.897153317928 295.30524
0.905244469643 295.670391
0.914013147354 296.015513
0.921607851982 296.367907
0.926503300667 296.745104
0.921670556068 297.044728
0.915395259857 297.306362
0.907699108124 297.620879
0.899300277233 297.944798
0.891995608807 298.243381
0.885926306248 298.583322
0.882522940636 298.965338
0.876539647579 299.403946
0.878623723984 299.718653
0.88907378912 300.051947
0.894822955132 300.413536
0.901869535446 300.67424
0.908439576626 301.223569
0.912052452564 301.369142
0.913444280624 301.60561
0.905699491501 302.052602
0.895797431469 302.262255
0.884364187717 302.58312
0.874152302742 302.89336
0.866476774216 303.26715
0.861363828182 303.525601
0.861979484558 303.937597
0.852010011673 304.331078
0.854965746403 304.5181
0.850569307804 305.095827
0.828907132149 305.455679
0.793017029762 305.643414
0.759512722492 306.40498
0.721063017845 307.064535
0.681339621544 307.608675
0.650390028954 307.972512
0.624479413033 308.406299
0.602331280708 309.017058
0.579809904099 309.549738
0.570370674133 310.016873
0.556042909622 310.64888
0.540496468544 311.055871
0.539018929005 311.341366
0.527414262295 311.587281
0.500600874424 311.96682
0.461942970753 312.230636
0.416305929422 312.598574
0.368662893772 312.879324
0.333091497421 313.278152
0.305419743061 313.50657
0.286280602217 313.770488
0.275055706501 314.090442
0.270136803389 314.414367
0.265217870474 314.69663
0.266063004732 315.344633
0.28364238143 315.571735
0.289934277534 315.8789
0.28496837616 316.219645
0.272623598576 316.535083
0.255695611238 316.867106
0.238767609 317.000238
0.203796058893 317.869043
0.17583732307 318.140259
0.166111752391 318.363865
0.175140857697 318.862425
0.184827983379 319.232228
0.170504525304 319.670998
0.126515567303 320.034125
0.0618850030005 320.36745
0.0158292502165 320.692729
-0.00127107301821 320.991131
-0.00385600725283 321.326689
-0.00237590471377 321.647486
-0.000805679951803 321.968553
-6.8489705221e-05 322.304901
0.000104195998574 322.611504
9.30138703552e-05 322.948033
5.23733069713e-05 323.267025
2.2297621399e-05 323.580811
1.38413531658e-06 323.927888
-1.26997577112e-05 324.261586
-2.08059894007e-05 324.570704
-2.22365008753e-05 324.916898
-2.22365008753e-05 325.257114
-2.22365008753e-05 325.588956
-2.22365008753e-05 325.955983
-2.22365008753e-05 326.329484
-2.22365008753e-05 326.634089
-2.22365008753e-05 327.181098
-2.22365008753e-05 327.439179
-2.22365008753e-05 327.734975
-2.22365008753e-05 328.156122
-2.22365008753e-05 328.419543
-2.22365008753e-05 328.7114
-2.22365008753e-05 329.025383
-2.22365008753e-05 329.357529
-2.22365008753e-05 329.756138
-2.22365008753e-05 330.231064
-2.22365008753e-05 330.598263
-2.22365008753e-05 331.143974
-2.22365008753e-05 331.458346
-2.22365008753e-05 331.762974
-2.22365008753e-05 332.371812
-1.55607806605e-05 332.547151
-2.84353839319e-05 332.847936
-5.56151019495e-05 333.159411
2.35365641856e-05 333.468769
7.95834494056e-05 333.799459
0.000190057442524 334.117446
0.000425537524279 334.440875
0.000612708856352 334.74296
0.000685500795953 335.078424
0.00068166363053 335.383401
0.000661555503029 335.725046
0.000654342118651 336.032168
0.000655330950394 336.360977
0.000656259246171 336.689375
0.000656508782413 337.020508
0.000656306161545 337.347776
0.000656136136968 337.664912
0.000656109768897 337.986631
0.000656108837575 338.304
0.000656108837575 338.639447
0.000656108837575 338.943299
0.000656108837575 339.26039
0.000656108837575 339.566186
0.000656108837575 339.896981
0.000656178337522 340.216112
0.000656238233205 340.547517
0.000656288408209 340.86884
0.000656328978948 341.203739
0.000656359887216 341.510643
0.000656381133012 341.836376
0.000656392774545 342.191834
0.000656392774545 342.451864
0.000656392774545 342.901734
0.000656392774545 343.496834
0.000656392774545 344.191834
0.000656392774545 345.191834
0.000656392774545 346.191834
0.000656392774545 347.191834
0.000656392774545 348.191834
0.000656392774545 349.191834
0.000656392774545 350.191834
0.000656392774545 351.191834
0.000656392774545 352.191834
0.000656392774545 353.191834
0.000656392774545 354.191834
0.000656392774545 356.191834
0.000656392774545 357.191834
0.000656392774545 358.191834
0.000656392774545 359.191834
0.000656392774545 360.191834


==> data/rti_quantiles.txt <==
quantile quantile_percentage quantile_ratio 
0 -0.293675811694 0.706324188306
5 6.79502842295e-07 1.0000006795
10 0.0241986650882 1.02419866509
15 0.0566697038248 1.05666970382
20 0.0847320061917 1.08473200619
25 0.1085952781 1.1085952781
30 0.12748868247 1.12748868247
35 0.144780647359 1.14478064736
40 0.159278105079 1.15927810508
45 0.172943055019 1.17294305502
50 0.186028379566 1.18602837957
55 0.197282329587 1.19728232959
60 0.208340127319 1.20834012732
65 0.220048111902 1.2200481119
70 0.232197303187 1.23219730319
75 0.24665671985 1.24665671985
80 0.263731297573 1.26373129757
85 0.286683957353 1.28668395735
90 0.321218948365 1.32121894836
95 0.375447328819 1.37544732882
100 0.832297610311 1.83229761031

